Nucleosynthetic yields of Z=$10^{-5}$ intermediate-mass stars

Abridged: Observed abundances of extremely metal-poor (EMP) stars in the Halo hold clues for the understanding of the ancient universe. Interpreting these clues requires theoretical stellar models at the low-Z regime. We provide the nucleosynthetic yields of intermediate-mass Z=$10^{-5}$ stars between 3 and 7.5 $M_{sun}$, and quantify the effects of the uncertain wind rates. We expect these yields can be eventually used to assess the contribution to the chemical inventory of the early universe, and to help interpret abundances of selected C-enhanced EMP stars. By comparing our models and other existing in the literature, we explore evolutionary and nucleosynthetic trends with wind prescriptions and with initial metallicity. We compare our results to observations of CEMP-s stars belonging to the Halo. The yields of intermediate-mass EMP stars reflect the effects of very deep second dredge-up (for the most massive models), superimposed with the combined signatures of hot-bottom burning and third dredge-up. We confirm the reported trend that models with initial metallicity Z$_{ini}$ <= 0.001 give positive yields of $^{12}C, ^{15}N, ^{16}O$, and $^{26}Mg$. The $^{20}Ne, ^{21}Ne$, and $^{24}Mg$ yields, which were reported to be negative at Z$_{ini}$ = 0.0001, become positive for Z=$10^{-5}$. The results using two different prescriptions for mass-loss rates differ widely in terms of the duration of the thermally-pulsing (Super) AGB phase, overall efficiency of the third dredge-up episode, and nucleosynthetic yields. The most efficient of the standard wind rates frequently used in the literature seems to favour agreement between our yield results and observational data. Regardless of the wind prescription, all our models become N-enhanced EMP stars.

==> data_yields_Z1e-5_Blo.dat <==
============================================================================================================
Z=1e-5, M=3.0 Msun, Blo95, eta=0.02 
============================================================================================================
species      A      yield        mass(i)_lost    mass(i)_0       <X(i)>          X0(i)    log10(<X(i)>/X0(i)) 
      g      1   4.0826200E-09  4.1451309E-09  6.2510684E-11  1.9163802E-09  2.8899990E-11  1.8215840E+00
      n      1   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
      p      1  -1.2748539E-01  1.4992846E+00  1.6267700E+00  6.9315046E-01  7.5208968E-01 -3.5442092E-02
      d      2   1.1413297E-17  1.1413297E-17  0.0000000E+00  5.2766050E-18  0.0000000E+00  0.0000000E+00
    he3      3   4.2754997E-05  4.2805554E-05  5.0555812E-08  1.9789897E-05  2.3373005E-08  2.9277291E+00
    he4      4   1.0468292E-01  6.4089042E-01  5.3620750E-01  2.9629698E-01  2.4789990E-01  7.7450886E-02
    li7      7   3.9879824E-09  3.9988293E-09  1.0847009E-11  1.8487419E-09  5.0147985E-12  2.5666227E+00
    be7      7   1.5444133E-08  1.5444133E-08  0.0000000E+00  7.1401440E-09  0.0000000E+00  0.0000000E+00
     b8      8   1.7251900E-13  1.7251900E-13  0.0000000E+00  7.9759123E-14  0.0000000E+00  0.0000000E+00
    c12     12   1.4204982E-02  1.4208926E-02  3.9444458E-06  6.5690819E-03  1.8235994E-06  3.5565753E+00
    c13     13   1.7229872E-03  1.7230315E-03  4.4371770E-08  7.9659332E-04  2.0513994E-08  4.5891867E+00
    c14     14   1.6426091E-08  1.6426091E-08  0.0000000E+00  7.5941236E-09  0.0000000E+00  0.0000000E+00
    n13     13   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    n14     14   5.5840430E-03  5.5852532E-03  1.2104144E-06  2.5821787E-03  5.5959981E-07  3.6641088E+00
    n15     15   1.0690736E-07  1.1138802E-07  4.4806527E-09  5.1496997E-08  2.0714992E-09  1.3954972E+00
    o14     14   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    o15     15   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    o16     16   4.3086946E-04  4.4185773E-04  1.0988253E-05  2.0428002E-04  5.0800982E-06  1.6043539E+00
    o17     17   2.6527437E-07  2.6946259E-07  4.1882156E-09  1.2457816E-07  1.9362993E-09  1.8084694E+00
    o18     18  -2.2328672E-08  1.0122541E-09  2.3340926E-08  4.6798609E-10  1.0790997E-08 -1.3628287E+00
    o19     19   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    f17     17   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    f18     18   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    f19     19   1.3903600E-06  1.3909633E-06  6.0330374E-10  6.4307130E-07  2.7891991E-10  3.3627799E+00
    f20     20   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   ne19     19   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   ne20     20   1.3125918E-05  1.5081701E-05  1.9557840E-06  6.9725843E-06  9.0419968E-07  8.8712943E-01
   ne21     21   1.1126313E-06  1.1176232E-06  4.9919864E-09  5.1670048E-07  2.3078992E-09  2.3500221E+00
   ne22     22   6.5294805E-04  6.5310515E-04  1.5708135E-07  3.0194409E-04  7.2621972E-08  3.6188586E+00
   ne23     23   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   na21     21   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   na22     22   8.3761401E-11  8.3761401E-11  0.0000000E+00  3.8724638E-11  0.0000000E+00  0.0000000E+00
   na23     23   9.7164102E-06  9.7594184E-06  4.3007997E-08  4.5119823E-06  1.9883492E-08  2.3558748E+00
   na24     24   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   mg23     23   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   mg24     24   2.3528060E-06  2.9830173E-06  6.3021150E-07  1.3791109E-06  2.9135990E-07  6.7516947E-01
   mg25     25   3.7821352E-05  3.7904465E-05  8.3113257E-08  1.7524022E-05  3.8424989E-08  2.6590202E+00
   mg26     26   1.1067191E-04  1.1076713E-04  9.5210908E-08  5.1209947E-05  4.4017984E-08  3.0657244E+00
   mg27     27   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   al25     25   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   al-6     26   1.5829615E-07  1.5829615E-07  0.0000000E+00  7.3183600E-08  0.0000000E+00  0.0000000E+00
   al*6     26   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   al27     27   2.2451095E-06  2.3147818E-06  6.9672375E-08  1.0701718E-06  3.2210988E-08  1.5214496E+00
   al28     28   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   si27     27   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   si28     28   1.8721219E-06  2.6733833E-06  8.0126148E-07  1.2359607E-06  3.7043989E-07  5.2328694E-01
   si29     29   2.3059290E-07  2.7261999E-07  4.2027079E-08  1.2603789E-07  1.9429994E-08  8.1202847E-01
   si30     30   2.1517236E-07  2.4403542E-07  2.8863061E-08  1.1282265E-07  1.3343995E-08  9.2711043E-01
   si31     31   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   si32     32   3.2655874E-13  3.2655874E-13  0.0000000E+00  1.5097490E-13  0.0000000E+00  0.0000000E+00
   si33     33   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    p29     29   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    p30     30   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    p31     31   4.9147651E-08  5.6791691E-08  7.6440392E-09  2.6255981E-08  3.5339989E-09  8.7096184E-01
    p32     32   8.3364235E-17  8.3364235E-17  0.0000000E+00  3.8541021E-17  0.0000000E+00  0.0000000E+00
    p33     33   7.0296991E-26  7.0296991E-26  0.0000000E+00  3.2499763E-26  0.0000000E+00  0.0000000E+00
    p34     34   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    s32     32  -4.3939394E-09  5.6421538E-07  5.6860932E-07  2.6084851E-07  2.6287992E-07 -3.3690722E-03
    s33     33   2.8876679E-10  4.9169797E-09  4.6282129E-09  2.2732221E-09  2.1397193E-09  2.6285084E-02
    s34     34  -3.5369041E-10  2.6408236E-08  2.6761926E-08  1.2209076E-08  1.2372596E-08 -5.7780403E-03
    s35     35   1.7283324E-09  1.7283324E-09  0.0000000E+00  7.9904400E-10  0.0000000E+00  0.0000000E+00
   fe54     54  -3.4623611E-09  8.3157978E-08  8.6620339E-08  3.8445663E-08  4.0046384E-08 -1.7715942E-02
   fe55     55   3.3118053E-11  3.3118053E-11  0.0000000E+00  1.5311166E-11  0.0000000E+00  0.0000000E+00
   fe56     56  -4.9438995E-08  1.3713920E-06  1.4208310E-06  6.3402308E-07  6.5687976E-07 -1.5380807E-02
   fe57     57   1.0605596E-09  3.5742307E-08  3.4681747E-08  1.6524412E-08  1.6034095E-08  1.3081578E-02
   fe58     58   1.3292361E-08  1.7783613E-08  4.4912518E-09  8.2217344E-09  2.0763993E-09  5.9765255E-01
   fe59     59   7.4196884E-28  7.4196884E-28  0.0000000E+00  3.4302762E-28  0.0000000E+00  0.0000000E+00
   fe60     60   1.1695253E-08  1.1695253E-08  0.0000000E+00  5.4069589E-09  0.0000000E+00  0.0000000E+00
   fe61     61   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   co59     59   5.4773381E-09  9.7690966E-09  4.2917585E-09  4.5164565E-09  1.9841693E-09  3.5721913E-01
   co60     60   4.1384065E-14  4.1384065E-14  0.0000000E+00  1.9132714E-14  0.0000000E+00  0.0000000E+00
   co61     61   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   ni58     58  -2.4695197E-09  5.9115834E-08  6.1585354E-08  2.7330479E-08  2.8472190E-08 -1.7773623E-02
   ni59     59   1.9624801E-12  1.9624801E-12  0.0000000E+00  9.0729540E-13  0.0000000E+00  0.0000000E+00
   ni60     60   2.1363604E-09  2.6496060E-08  2.4359700E-08  1.2249680E-08  1.1261997E-08  3.6509372E-02
   ni61     61   2.8899899E-08  2.9971936E-08  1.0720365E-09  1.3856649E-08  4.9562482E-10  1.4465053E+00
   ni62     62  -3.4590009E-09  2.2738525E-12  3.4612748E-09  1.0512494E-12  1.6002195E-09 -3.1824739E+00

============================================================================================================
Z=1e-5, M=4.0 Msun, Blo95, eta=0.02 
============================================================================================================
species      A      yield        mass(i)_lost    mass(i)_0       <X(i)>          X0(i)    log10(<X(i)>/X0(i)) 
      g      1   5.1072324E-09  5.1971112E-09  8.9878972E-11  1.6710968E-09  2.8899990E-11  1.7621039E+00
      n      1   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
      p      1  -2.4221349E-01  2.0967855E+00  2.3389990E+00  6.7420757E-01  7.5208968E-01 -4.7475986E-02
      d      2   1.4880218E-17  1.4880218E-17  0.0000000E+00  4.7846360E-18  0.0000000E+00  0.0000000E+00
    he3      3   2.5619513E-06  2.5640602E-06  2.1088353E-09  8.2445661E-07  6.7808203E-10  3.0848858E+00
    he4      4   2.1198666E-01  9.8295546E-01  7.7096879E-01  3.1606284E-01  2.4789992E-01  1.0549706E-01
    li7      7   4.5124166E-10  4.6683768E-10  1.5596024E-11  1.5010858E-10  5.0147985E-12  1.4761521E+00
    be7      7   3.0755334E-09  3.0755334E-09  0.0000000E+00  9.8891739E-10  0.0000000E+00  0.0000000E+00
     b8      8   3.4951551E-22  3.4951551E-22  0.0000000E+00  1.1238441E-22  0.0000000E+00  0.0000000E+00
    c12     12   2.6875313E-03  2.6932026E-03  5.6713943E-06  8.6598151E-04  1.8235994E-06  2.6765792E+00
    c13     13   2.9402971E-04  2.9409351E-04  6.3798524E-08  9.4563824E-05  2.0513994E-08  3.6636748E+00
    c14     14   2.5039386E-08  2.5039386E-08  0.0000000E+00  8.0512494E-09  0.0000000E+00  0.0000000E+00
    n13     13   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    n14     14   2.5972899E-02  2.5974639E-02  1.7403554E-06  8.3519733E-03  5.5959981E-07  4.1739120E+00
    n15     15   5.9803813E-07  6.0448048E-07  6.4423631E-09  1.9436671E-07  2.0714994E-09  1.9723372E+00
    o14     14   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    o15     15   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    o16     16   5.2019511E-04  5.3599424E-04  1.5799105E-05  1.7234540E-04  5.0800982E-06  1.5305277E+00
    o17     17   1.2616525E-06  1.2676744E-06  6.0218919E-09  4.0761233E-07  1.9362996E-09  2.3232749E+00
    o18     18  -3.3110588E-08  4.4941245E-10  3.3559999E-08  1.4450560E-10  1.0790997E-08 -1.8731769E+00
    o19     19   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    f17     17   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    f18     18   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    f19     19   2.4543303E-07  2.4630046E-07  8.6744090E-10  7.9196283E-08  2.7891991E-10  2.4532254E+00
    f20     20   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   ne19     19   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   ne20     20   1.4530555E-05  1.7342616E-05  2.8120612E-06  5.5764035E-06  9.0419974E-07  7.9008985E-01
   ne21     21   1.9977593E-07  2.0695349E-07  7.1775665E-09  6.6544530E-08  2.3078992E-09  1.4598956E+00
   ne22     22   5.3327053E-04  5.3349638E-04  2.2585435E-07  1.7154224E-04  7.2621980E-08  3.3733032E+00
   ne23     23   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   na21     21   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   na22     22   1.4044308E-11  1.4044308E-11  0.0000000E+00  4.5158547E-12  0.0000000E+00  0.0000000E+00
   na23     23   1.0909379E-05  1.0971216E-05  6.1837667E-08  3.5277221E-06  1.9883494E-08  2.2490020E+00
   na24     24   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   mg23     23   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   mg24     24   2.3529515E-06  3.2590808E-06  9.0612940E-07  1.0479359E-06  2.9135992E-07  5.5590492E-01
   mg25     25   4.1299398E-05  4.1418898E-05  1.1950172E-07  1.3317973E-05  3.8424989E-08  2.5398245E+00
   mg26     26   1.3722788E-04  1.3736477E-04  1.3689593E-07  4.4168733E-05  4.4017984E-08  3.0014851E+00
   mg27     27   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   al25     25   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   al-6     26   9.2852133E-07  9.2852133E-07  0.0000000E+00  2.9855991E-07  0.0000000E+00  0.0000000E+00
   al*6     26   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   al27     27   3.7138366E-06  3.8140129E-06  1.0017618E-07  1.2263706E-06  3.2210988E-08  1.5806178E+00
   al28     28   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   si27     27   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   si28     28   2.3779444E-06  3.5300125E-06  1.1520681E-06  1.1350522E-06  3.7043989E-07  4.8629814E-01
   si29     29   3.3565192E-07  3.9607920E-07  6.0427283E-08  1.2735666E-07  1.9429994E-08  8.1654900E-01
   si30     30   3.8995518E-07  4.3145502E-07  4.1499831E-08  1.3873151E-07  1.3343996E-08  1.0168892E+00
   si31     31   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   si32     32   1.1232727E-10  1.1232727E-10  0.0000000E+00  3.6118091E-11  0.0000000E+00  0.0000000E+00
   si33     33   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    p29     29   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    p30     30   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    p31     31   1.0576436E-07  1.1675510E-07  1.0990737E-08  3.7541831E-08  3.5339989E-09  1.0262491E+00
    p32     32   2.8675006E-14  2.8675006E-14  0.0000000E+00  9.2202586E-15  0.0000000E+00  0.0000000E+00
    p33     33   2.5280799E-24  2.5280799E-24  0.0000000E+00  8.1288739E-25  0.0000000E+00  0.0000000E+00
    p34     34   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    s32     32   2.9955913E-09  8.2055220E-07  8.1755661E-07  2.6384313E-07  2.6287992E-07  1.5883542E-03
    s33     33   5.0294080E-10  7.1574684E-09  6.6545276E-09  2.3014366E-09  2.1397193E-09  3.1642240E-02
    s34     34   9.8054898E-12  3.8488583E-08  3.8478777E-08  1.2375749E-08  1.2372596E-08  1.1062254E-04
    s35     35   2.5817863E-09  2.5817863E-09  0.0000000E+00  8.3015633E-10  0.0000000E+00  0.0000000E+00
   fe54     54  -3.3844003E-09  1.2115987E-07  1.2454427E-07  3.8958156E-08  4.0046388E-08 -1.1964989E-02
   fe55     55   2.1331676E-11  2.1331676E-11  0.0000000E+00  6.8590593E-12  0.0000000E+00  0.0000000E+00
   fe56     56  -5.0640438E-08  1.9922561E-06  2.0428965E-06  6.4059680E-07  6.5687988E-07 -1.0901239E-02
   fe57     57   2.6332003E-10  5.0129358E-08  4.9866038E-08  1.6118765E-08  1.6034095E-08  2.2873078E-03
   fe58     58   1.0067671E-08  1.6525274E-08  6.4576020E-09  5.3135927E-09  2.0763993E-09  4.0807739E-01
   fe59     59   2.1534541E-27  2.1534541E-27  0.0000000E+00  6.9242897E-28  0.0000000E+00  0.0000000E+00
   fe60     60   1.2327757E-08  1.2327757E-08  0.0000000E+00  3.9639088E-09  0.0000000E+00  0.0000000E+00
   fe61     61   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   co59     59   4.2410653E-09  1.0411832E-08  6.1707670E-09  3.3478560E-09  1.9841693E-09  2.2718805E-01
   co60     60   5.2575460E-14  5.2575460E-14  0.0000000E+00  1.6905292E-14  0.0000000E+00  0.0000000E+00
   co61     61   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   ni58     58  -2.4100615E-09  8.6138456E-08  8.8548518E-08  2.7697252E-08  2.8472190E-08 -1.1984174E-02
   ni59     59   2.0632834E-12  2.0632834E-12  0.0000000E+00  6.6343513E-13  0.0000000E+00  0.0000000E+00
   ni60     60   1.5374866E-09  3.6562298E-08  3.5024811E-08  1.1756366E-08  1.1261997E-08  1.8657664E-02
   ni61     61   3.7028833E-08  3.8570228E-08  1.5413932E-09  1.2402002E-08  4.9562482E-10  1.3983388E+00
   ni62     62  -4.9673292E-09  9.3532074E-12  4.9766826E-09  3.0074621E-12  1.6002195E-09 -2.7259793E+00

============================================================================================================
Z=1e-5, M=5.0 Msun, Blo95, eta=0.02 
============================================================================================================
species      A      yield        mass(i)_lost    mass(i)_0       <X(i)>          X0(i)    log10(<X(i)>/X0(i))
      g      1   5.5873843E-09  5.7050071E-09  1.1762295E-10  1.4017216E-09  2.8899990E-11  1.6857641E+00
      n      1   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
      p      1  -4.0383387E-01  2.6571710E+00  3.0610049E+00  6.5286756E-01  7.5208968E-01 -6.1444536E-02
      d      2   1.8203807E-17  1.8203807E-17  0.0000000E+00  4.4726797E-18  0.0000000E+00  0.0000000E+00
    he3      3   8.5261428E-07  8.5468378E-07  2.0694910E-09  2.0999600E-07  5.0847448E-10  2.6159420E+00
    he4      4   3.7901795E-01  1.3879706E+00  1.0089526E+00  3.4102470E-01  2.4789992E-01  1.3850944E-01
    li7      7   1.3987948E-10  1.6028971E-10  2.0410227E-11  3.9383222E-11  5.0147985E-12  8.9505774E-01
    be7      7   9.3674302E-10  9.3674302E-10  0.0000000E+00  2.3015799E-10  0.0000000E+00  0.0000000E+00
     b8      8   1.4002587E-18  1.4002587E-18  0.0000000E+00  3.4404391E-19  0.0000000E+00  0.0000000E+00
    c12     12   1.6715358E-03  1.6789578E-03  7.4220488E-06  4.1252034E-04  1.8235994E-06  2.3545160E+00
    c13     13   2.7077418E-04  2.7085768E-04  8.3491948E-08  6.6549794E-05  2.0513994E-08  3.5110965E+00
    c14     14   3.6959609E-09  3.6959609E-09  0.0000000E+00  9.0809849E-10  0.0000000E+00  0.0000000E+00
    n13     13   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    n14     14   2.2272808E-02  2.2275086E-02  2.2775712E-06  5.4729939E-03  5.5959981E-07  3.9903476E+00
    n15     15   7.9028939E-07  7.9872041E-07  8.4310017E-09  1.9624579E-07  2.0714994E-09  1.9765158E+00
    o14     14   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    o15     15   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    o16     16   3.9164003E-04  4.1231603E-04  2.0675998E-05  1.0130615E-04  5.0800982E-06  1.2997638E+00
    o17     17   1.2786473E-06  1.2865281E-06  7.8807387E-09  3.1610026E-07  1.9362996E-09  2.2128525E+00
    o18     18  -4.3604604E-08  3.1474934E-10  4.3919353E-08  7.7333986E-11  1.0790997E-08 -2.1446915E+00
    o19     19   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    f17     17   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    f18     18   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    f19     19   6.5270513E-08  6.6405718E-08  1.1352039E-09  1.6315902E-08  2.7891991E-10  1.7671316E+00
    f20     20   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   ne19     19   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   ne20     20   1.2490714E-05  1.6170807E-05  3.6800927E-06  3.9731713E-06  9.0419974E-07  6.4287293E-01
   ne21     21   7.2905493E-08  8.2298641E-08  9.3931485E-09  2.0220796E-08  2.3078992E-09  9.4258142E-01
   ne22     22   2.9603502E-04  2.9633060E-04  2.9557143E-07  7.2808500E-05  7.2621980E-08  3.0011141E+00
   ne23     23   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   na21     21   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   na22     22   1.8950740E-11  1.8950740E-11  0.0000000E+00  4.6562016E-12  0.0000000E+00  0.0000000E+00
   na23     23   6.3865896E-06  6.4675155E-06  8.0925815E-08  1.5890702E-06  1.9883494E-08  1.9026504E+00
   na24     24   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   mg23     23   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   mg24     24   3.8503777E-07  1.5708725E-06  1.1858348E-06  3.8596377E-07  2.9135992E-07  1.2211667E-01
   mg25     25   2.7856691E-05  2.8013081E-05  1.5638969E-07  6.8828208E-06  3.8424989E-08  2.2531528E+00
   mg26     26   9.5824122E-05  9.6003278E-05  1.7915319E-07  2.3588029E-05  4.4017984E-08  2.7290616E+00
   mg27     27   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   al25     25   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   al-6     26   1.2138861E-06  1.2138861E-06  0.0000000E+00  2.9825210E-07  0.0000000E+00  0.0000000E+00
   al*6     26   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   al27     27   4.2808060E-06  4.4119047E-06  1.3109872E-07  1.0840060E-06  3.2210988E-08  1.5270277E+00
   al28     28   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   si27     27   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   si28     28   1.7193429E-06  3.2270332E-06  1.5076903E-06  7.9288282E-07  3.7043989E-07  3.3049127E-01
   si29     29   2.4162085E-07  3.2070091E-07  7.9080067E-08  7.8796290E-08  1.9429994E-08  6.0803318E-01
   si30     30   3.3565232E-07  3.8996237E-07  5.4310060E-08  9.5813846E-08  1.3343996E-08  8.5614234E-01
   si31     31   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   si32     32   3.4620575E-12  3.4620575E-12  0.0000000E+00  8.5062832E-13  0.0000000E+00  0.0000000E+00
   si33     33   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    p29     29   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    p30     30   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    p31     31   1.0927029E-07  1.2365366E-07  1.4383374E-08  3.0381734E-08  3.5339989E-09  9.3434620E-01
    p32     32   8.8379714E-16  8.8379714E-16  0.0000000E+00  2.1714916E-16  0.0000000E+00  0.0000000E+00
    p33     33   1.7090007E-23  1.7090007E-23  0.0000000E+00  4.1990190E-24  0.0000000E+00  0.0000000E+00
    p34     34   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    s32     32   5.6430736E-09  1.0755642E-06  1.0699212E-06  2.6426639E-07  2.6287992E-07  2.2844751E-03
    s33     33   5.3555382E-10  9.2442116E-09  8.7086578E-09  2.2713049E-09  2.1397193E-09  2.5918664E-02
    s34     34   1.6360246E-10  5.0520065E-08  5.0356462E-08  1.2412792E-08  1.2372596E-08  1.4086020E-03
    s35     35   3.1801930E-09  3.1801930E-09  0.0000000E+00  7.8137419E-10  0.0000000E+00  0.0000000E+00
   fe54     54  -3.3306691E-09  1.5965811E-07  1.6298878E-07  3.9228038E-08  4.0046388E-08 -8.9667831E-03
   fe55     55   2.2833727E-10  2.2833727E-10  0.0000000E+00  5.6102522E-11  0.0000000E+00  0.0000000E+00
   fe56     56  -4.7188450E-08  2.6263124E-06  2.6735008E-06  6.4528558E-07  6.5687988E-07 -7.7340179E-03
   fe57     57   4.7521098E-10  6.5733971E-08  6.5258760E-08  1.6150853E-08  1.6034095E-08  3.1510300E-03
   fe58     58   8.4455882E-09  1.6896532E-08  8.4509439E-09  4.1514818E-09  2.0763993E-09  3.0089226E-01
   fe59     59   1.7322674E-26  1.7322674E-26  0.0000000E+00  4.2561850E-27  0.0000000E+00  0.0000000E+00
   fe60     60   1.2027626E-08  1.2027626E-08  0.0000000E+00  2.9551905E-09  0.0000000E+00  0.0000000E+00
   fe61     61   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   co59     59   3.6193777E-09  1.1694946E-08  8.0755687E-09  2.8734510E-09  1.9841693E-09  1.6082507E-01
   co60     60   4.3895155E-14  4.3895155E-14  0.0000000E+00  1.0785050E-14  0.0000000E+00  0.0000000E+00
   co61     61   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   ni58     58  -2.2864697E-09  1.1359533E-07  1.1588180E-07  2.7910399E-08  2.8472190E-08 -8.6548049E-03
   ni59     59   3.9174328E-12  3.9174328E-12  0.0000000E+00  9.6251414E-13  0.0000000E+00  0.0000000E+00
   ni60     60   1.1711130E-09  4.7007436E-08  4.5836323E-08  1.1549738E-08  1.1261997E-08  1.0956742E-02
   ni61     61   3.7355910E-08  3.9373102E-08  2.0171929E-09  9.6739807E-09  4.9562482E-10  1.2904522E+00
   ni62     62  -6.5027312E-09  1.0161842E-11  6.5128929E-09  2.4967669E-12  1.6002195E-09 -2.8068016E+00


============================================================================================================
Z=1e-5, M=6.0 Msun, Blo95, eta=0.02 
============================================================================================================
species      A      yield        mass(i)_lost    mass(i)_0       <X(i)>          X0(i)    log10(<X(i)>/X0(i)) 
      g      1   4.0243950E-09  4.1694732E-09  1.4507795E-10  8.3057239E-10  2.8899990E-11  1.4584799E+00
      n      1   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
      p      1  -5.6235361E-01  3.2131367E+00  3.7754903E+00  6.4006710E-01  7.5208968E-01 -7.0044123E-02
      d      2   2.1650271E-17  2.1650271E-17  0.0000000E+00  4.3128031E-18  0.0000000E+00  0.0000000E+00
    he3      3   3.8972232E-07  3.8972738E-07  5.0500381E-12  7.7634937E-08  1.0059837E-12  4.8874664E+00
    he4      4   5.3896582E-01  1.7834234E+00  1.2444576E+00  3.5526365E-01  2.4789992E-01  1.5627441E-01
    li7      7   4.4513768E-11  6.9688054E-11  2.5174288E-11  1.3882083E-11  5.0147985E-12  4.4220114E-01
    be7      7   3.7261735E-10  3.7261735E-10  0.0000000E+00  7.4226569E-11  0.0000000E+00  0.0000000E+00
     b8      8   9.1835447E-24  9.1835447E-24  0.0000000E+00  1.8293915E-24  0.0000000E+00  0.0000000E+00
    c12     12   1.2753046E-03  1.2844590E-03  9.1544689E-06  2.5586833E-04  1.8235994E-06  2.1470873E+00
    c13     13   2.7199916E-04  2.7210213E-04  1.0298025E-07  5.4203614E-05  2.0513994E-08  3.4219782E+00
    c14     14   1.0218080E-09  1.0218080E-09  0.0000000E+00  2.0354742E-10  0.0000000E+00  0.0000000E+00
    n13     13   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    n14     14   2.1114279E-02  2.1117087E-02  2.8091911E-06  4.2065913E-03  5.5959981E-07  3.8760529E+00
    n15     15   1.1952204E-06  1.2056194E-06  1.0398927E-08  2.4016322E-07  2.0714994E-09  2.0642219E+00
    o14     14   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    o15     15   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    o16     16   6.5592333E-04  6.8142544E-04  2.5502093E-05  1.3574213E-04  5.0800982E-06  1.4268427E+00
    o17     17   2.7997498E-06  2.8094701E-06  9.7202237E-09  5.5965540E-07  1.9362996E-09  2.4609482E+00
    o18     18  -5.2318363E-08  1.8524381E-09  5.4170801E-08  3.6901157E-10  1.0790997E-08 -1.4660217E+00
    o19     19   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    f17     17   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    f18     18   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    f19     19   8.8187250E-08  8.9587431E-08  1.4001779E-09  1.7846101E-08  2.7891991E-10  1.8060639E+00
    f20     20   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   ne19     19   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   ne20     20   2.5471294E-05  3.0010377E-05  4.5390825E-06  5.9781628E-06  9.0419974E-07  8.2030338E-01
   ne21     21   4.8196291E-08  5.9781947E-08  1.1585653E-08  1.1908755E-08  2.3078992E-09  7.1264958E-01
   ne22     22   1.0746322E-04  1.0782779E-04  3.6456231E-07  2.1479640E-05  7.2621980E-08  2.4709589E+00
   ne23     23   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   na21     21   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   na22     22   9.2501701E-11  9.2501701E-11  0.0000000E+00  1.8426633E-11  0.0000000E+00  0.0000000E+00
   na23     23   1.8591596E-06  1.9589747E-06  9.9815139E-08  3.9023402E-07  1.9883494E-08  1.2928325E+00
   na24     24   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   mg23     23   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   mg24     24  -4.4538433E-07  1.0172424E-06  1.4626268E-06  2.0263793E-07  2.9135992E-07 -1.5770912E-01
   mg25     25   1.9989016E-05  2.0181909E-05  1.9289344E-07  4.0203008E-06  3.8424989E-08  2.0196450E+00
   mg26     26   7.2267088E-05  7.2488059E-05  2.2097028E-07  1.4439853E-05  4.4017984E-08  2.5159328E+00
   mg27     27   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   al25     25   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   al-6     26   9.9743352E-07  9.9743352E-07  0.0000000E+00  1.9869194E-07  0.0000000E+00  0.0000000E+00
   al*6     26   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   al27     27   5.2052146E-06  5.3669137E-06  1.6169916E-07  1.0691064E-06  3.2210988E-08  1.5210170E+00
   al28     28   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   si27     27   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   si28     28   1.7197577E-06  3.5793660E-06  1.8596082E-06  7.1302111E-07  3.7043989E-07  2.8438464E-01
   si29     29   1.5304980E-07  2.5058836E-07  9.7538567E-08  4.9918000E-08  1.9429994E-08  4.0978453E-01
   si30     30   2.1565766E-07  2.8264452E-07  6.6986857E-08  5.6303691E-08  1.3343996E-08  6.2525094E-01
   si31     31   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   si32     32   1.2264063E-11  1.2264063E-11  0.0000000E+00  2.4430406E-12  0.0000000E+00  0.0000000E+00
   si33     33   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    p29     29   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    p30     30   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    p31     31   8.3582464E-08  1.0132314E-07  1.7740675E-08  2.0183892E-08  3.5339989E-09  7.5673854E-01
    p32     32   3.1307807E-15  3.1307807E-15  0.0000000E+00  6.2366152E-16  0.0000000E+00  0.0000000E+00
    p33     33   6.7998091E-21  6.7998091E-21  0.0000000E+00  1.3545437E-21  0.0000000E+00  0.0000000E+00
    p34     34   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    s32     32   8.8502929E-09  1.3285076E-06  1.3196573E-06  2.6464295E-07  2.6287992E-07  2.9029141E-03
    s33     33   6.0358829E-10  1.1344980E-08  1.0741392E-08  2.2599562E-09  2.1397193E-09  2.3743235E-02
    s34     34   2.3632651E-11  6.2134063E-08  6.2110431E-08  1.2377304E-08  1.2372596E-08  1.6517284E-04
    s35     35   2.3680191E-09  2.3680191E-09  0.0000000E+00  4.7171694E-10  0.0000000E+00  0.0000000E+00
   fe54     54  -2.7869049E-09  1.9824597E-07  2.0103288E-07  3.9491230E-08  4.0046388E-08 -6.0627055E-03
   fe55     55   7.9439222E-10  7.9439222E-10  0.0000000E+00  1.5824547E-10  0.0000000E+00  0.0000000E+00
   fe56     56  -2.9028570E-08  3.2685084E-06  3.2975370E-06  6.5109731E-07  6.5687988E-07 -3.8400777E-03
   fe57     57   1.9686794E-09  8.2459835E-08  8.0491155E-08  1.6426263E-08  1.6034095E-08  1.0494332E-02
   fe58     58   6.3102492E-09  1.6733773E-08  1.0423524E-08  3.3334211E-09  2.0763993E-09  2.0557930E-01
   fe59     59   1.4289818E-22  1.4289818E-22  0.0000000E+00  2.8465774E-23  0.0000000E+00  0.0000000E+00
   fe60     60   5.1941269E-09  5.1941269E-09  0.0000000E+00  1.0346867E-09  0.0000000E+00  0.0000000E+00
   fe61     61   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   co59     59   2.3837288E-09  1.2344259E-08  9.9605302E-09  2.4590159E-09  1.9841693E-09  9.3182594E-02
   co60     60   2.8525142E-14  2.8525142E-14  0.0000000E+00  5.6822994E-15  0.0000000E+00  0.0000000E+00
   co61     61   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   ni58     58  -1.6755024E-09  1.4125490E-07  1.4293040E-07  2.8138427E-08  2.8472190E-08 -5.1210420E-03
   ni59     59   2.1001482E-11  2.1001482E-11  0.0000000E+00  4.1835624E-12  0.0000000E+00  0.0000000E+00
   ni60     60   4.4214232E-10  5.6977367E-08  5.6535225E-08  1.1350074E-08  1.1261997E-08  3.3832854E-03
   ni61     61   2.6730083E-08  2.9218119E-08  2.4880364E-09  5.8203429E-09  4.9562482E-10  1.0697956E+00
   ni62     62  -8.0322948E-09  8.0628137E-13  8.0331013E-09  1.6061382E-13  1.6002195E-09 -3.9983969E+00

============================================================================================================
Z=1e-5, M=6.0 Msun, Blo95, eta=0.04 
============================================================================================================
species      A      yield        mass(i)_lost    mass(i)_0       <X(i)>          X0(i)    log10(<X(i)>/X0(i)) 
      g      1   3.1694980E-09  3.3148650E-09  1.4536694E-10  6.5901895E-10  2.8899990E-11  1.3580003E+00
      n      1   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
      p      1  -5.3886724E-01  3.2441437E+00  3.7830110E+00  6.4495903E-01  7.5208968E-01 -6.6737488E-02
      d      2   2.1792477E-17  2.1792477E-17  0.0000000E+00  4.3325007E-18  0.0000000E+00  0.0000000E+00
    he3      3   7.2026353E-07  7.2026876E-07  5.2304419E-12  1.4319458E-07  1.0398494E-12  5.1389565E+00
    he4      4   5.2230752E-01  1.7692441E+00  1.2469366E+00  3.5173839E-01  2.4789992E-01  1.5194342E-01
    li7      7   9.3491687E-11  1.1871612E-10  2.5224434E-11  2.3601615E-11  5.0147985E-12  6.7268825E-01
    be7      7   6.3125344E-10  6.3125344E-10  0.0000000E+00  1.2549771E-10  0.0000000E+00  0.0000000E+00
     b8      8   2.8794666E-18  2.8794666E-18  0.0000000E+00  5.7245856E-19  0.0000000E+00  0.0000000E+00
    c12     12   1.3669634E-03  1.3761361E-03  9.1727043E-06  2.7358573E-04  1.8235994E-06  2.1761642E+00
    c13     13   1.6690923E-04  1.6701242E-04  1.0318538E-07  3.3203265E-05  2.0513994E-08  3.2091308E+00
    c14     14   6.8367472E-09  6.8367472E-09  0.0000000E+00  1.3591943E-09  0.0000000E+00  0.0000000E+00
    n13     13   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    n14     14   1.4589478E-02  1.4592293E-02  2.8147870E-06  2.9010524E-03  5.5959981E-07  3.7146780E+00
    n15     15   8.7748776E-07  8.8790739E-07  1.0419642E-08  1.7652235E-07  2.0714994E-09  1.9305149E+00
    o14     14   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    o15     15   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    o16     16   3.1556669E-04  3.4111959E-04  2.5552892E-05  6.7817018E-05  5.0800982E-06  1.1254667E+00
    o17     17   1.5244226E-06  1.5341622E-06  9.7395860E-09  3.0500243E-07  1.9362996E-09  2.1973310E+00
    o18     18  -5.3888243E-08  3.9046072E-10  5.4278704E-08  7.7626391E-11  1.0790997E-08 -2.1430523E+00
    o19     19   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    f17     17   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    f18     18   2.9988984E-37  2.9988984E-37  0.0000000E+00  5.9620250E-38  0.0000000E+00  0.0000000E+00
    f19     19   3.5365137E-08  3.6768103E-08  1.4029671E-09  7.3097626E-09  2.7891991E-10  1.4184239E+00
    f20     20   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   ne19     19   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   ne20     20   7.8863741E-06  1.2434499E-05  4.5481243E-06  2.4720675E-06  9.0419974E-07  4.3679598E-01
   ne21     21   2.8147168E-08  3.9755900E-08  1.1608732E-08  7.9037576E-09  2.3078992E-09  5.3461683E-01
   ne22     22   7.1629722E-05  7.1995011E-05  3.6528854E-07  1.4313124E-05  7.2621980E-08  2.2946665E+00
   ne23     23   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   na21     21   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   na22     22   1.6316065E-10  1.6316065E-10  0.0000000E+00  3.2437508E-11  0.0000000E+00  0.0000000E+00
   na23     23   1.2642527E-06  1.3642666E-06  1.0001397E-07  2.7122599E-07  1.9883494E-08  1.1348387E+00
   na24     24   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   mg23     23   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   mg24     24  -1.1163559E-06  3.4918440E-07  1.4655402E-06  6.9420359E-08  2.9135992E-07 -6.2294304E-01
   mg25     25   9.3536919E-06  9.5469695E-06  1.9327769E-07  1.8980060E-06  3.8424989E-08  1.6936839E+00
   mg26     26   2.9356192E-05  2.9577603E-05  2.2141045E-07  5.8802393E-06  4.4017984E-08  2.1257651E+00
   mg27     27   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   al25     25   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   al-6     26   5.5948192E-07  5.5948192E-07  0.0000000E+00  1.1122901E-07  0.0000000E+00  0.0000000E+00
   al*6     26   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   al27     27   2.1909891E-06  2.3530104E-06  1.6202127E-07  4.6779533E-07  3.2210988E-08  1.1620519E+00
   al28     28   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   si27     27   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   si28     28   7.5418757E-07  2.6175001E-06  1.8633125E-06  5.2037774E-07  3.7043989E-07  1.4760095E-01
   si29     29   4.9985708E-08  1.4771857E-07  9.7732858E-08  2.9367509E-08  1.9429994E-08  1.7939445E-01
   si30     30   7.9213535E-08  1.4633383E-07  6.7120297E-08  2.9092215E-08  1.3343996E-08  3.3849084E-01
   si31     31   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   si32     32   2.1032953E-11  2.1032953E-11  0.0000000E+00  4.1815019E-12  0.0000000E+00  0.0000000E+00
   si33     33   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    p29     29   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    p30     30   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    p31     31   3.6780456E-08  5.4556466E-08  1.7776012E-08  1.0846216E-08  3.5339989E-09  4.8701191E-01
    p32     32   5.3693114E-15  5.3693114E-15  0.0000000E+00  1.0674576E-15  0.0000000E+00  0.0000000E+00
    p33     33   1.6669150E-21  1.6669150E-21  0.0000000E+00  3.3139466E-22  0.0000000E+00  0.0000000E+00
    p34     34   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    s32     32   9.3336894E-11  1.3223793E-06  1.3222859E-06  2.6289848E-07  2.6287992E-07  3.0647905E-05
    s33     33   1.6491342E-10  1.0927701E-08  1.0762788E-08  2.1725053E-09  2.1397193E-09  6.6040391E-03
    s34     34  -1.9353763E-10  6.2040613E-08  6.2234150E-08  1.2334119E-08  1.2372596E-08 -1.3527309E-03
    s35     35   1.0974730E-09  1.0974730E-09  0.0000000E+00  2.1818550E-10  0.0000000E+00  0.0000000E+00
   fe54     54  -2.2424729E-09  1.9919085E-07  2.0143332E-07  3.9600568E-08  4.0046388E-08 -4.8619653E-03
   fe55     55   7.1750694E-10  7.1750694E-10  0.0000000E+00  1.4264552E-10  0.0000000E+00  0.0000000E+00
   fe56     56  -2.2779432E-08  3.2813261E-06  3.3041056E-06  6.5235116E-07  6.5687988E-07 -3.0045474E-03
   fe57     57   1.3810038E-09  8.2032493E-08  8.0651489E-08  1.6308647E-08  1.6034095E-08  7.3734680E-03
   fe58     58   4.5817687E-09  1.5026057E-08  1.0444288E-08  2.9872878E-09  2.0763993E-09  1.5796618E-01
   fe59     59   1.9882524E-21  1.9882524E-21  0.0000000E+00  3.9527881E-22  0.0000000E+00  0.0000000E+00
   fe60     60   4.1132298E-09  4.1132298E-09  0.0000000E+00  8.1773954E-10  0.0000000E+00  0.0000000E+00
   fe61     61   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   co59     59   1.8052848E-09  1.1785655E-08  9.9803703E-09  2.3430726E-09  1.9841693E-09  7.2207019E-02
   co60     60   2.7505778E-13  2.7505778E-13  0.0000000E+00  5.4683458E-14  0.0000000E+00  0.0000000E+00
   co61     61   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   ni58     58  -1.3014301E-09  1.4191367E-07  1.4321510E-07  2.8213455E-08  2.8472190E-08 -3.9645899E-03
   ni59     59   7.0080495E-12  7.0080495E-12  0.0000000E+00  1.3932504E-12  0.0000000E+00  0.0000000E+00
   ni60     60   3.1108272E-10  5.6958921E-08  5.6647838E-08  1.1323841E-08  1.1261997E-08  2.3784016E-03
   ni61     61   2.3166594E-08  2.5659586E-08  2.4929929E-09  5.1013096E-09  4.9562482E-10  1.0125287E+00
   ni62     62  -8.0483549E-09  7.4887893E-13  8.0491036E-09  1.4888249E-13  1.6002195E-09 -4.0313363E+00

============================================================================================================
Z=1e-5, M=6.0 Msun, Blo95, eta=1.00 
============================================================================================================
species      A      yield        mass(i)_lost    mass(i)_0       <X(i)>          X0(i)    log10(<X(i)>/X0(i)) 
      g      1   1.6244868E-10  3.0781563E-10  1.4536695E-10  6.1195951E-11  2.8899990E-11  3.2582501E-01
      n      1   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
      p      1  -4.2485762E-01  3.3581536E+00  3.7830112E+00  6.6762501E-01  7.5208968E-01 -5.1737007E-02
      d      2   2.5202512E-17  2.5202512E-17  0.0000000E+00  5.0104402E-18  0.0000000E+00  0.0000000E+00
    he3      3   2.2012809E-05  2.2012815E-05  5.2335272E-12  4.3763052E-06  1.0404626E-12  6.6238813E+00
    he4      4   5.2358949E-01  1.7705262E+00  1.2469367E+00  3.5199329E-01  2.4789992E-01  1.5225801E-01
    li7      7   3.6831840E-09  3.7084085E-09  2.5224437E-11  7.3725820E-10  5.0147985E-12  2.1673663E+00
    be7      7   2.2525482E-08  2.2525482E-08  0.0000000E+00  4.4782271E-09  0.0000000E+00  0.0000000E+00
     b8      8   1.1457559E-21  1.1457559E-21  0.0000000E+00  2.2778448E-22  0.0000000E+00  0.0000000E+00
    c12     12   1.0171378E-04  1.1088648E-04  9.1727052E-06  2.2045027E-05  1.8235994E-06  1.0823812E+00
    c13     13   3.0086916E-05  3.0190102E-05  1.0318539E-07  6.0020084E-06  2.0513994E-08  2.4662466E+00
    c14     14   1.0396190E-10  1.0396190E-10  0.0000000E+00  2.0668372E-11  0.0000000E+00  0.0000000E+00
    n13     13   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    n14     14   1.3353559E-03  1.3381707E-03  2.8147872E-06  2.6603794E-04  5.5959981E-07  2.6770661E+00
    n15     15   3.6998369E-08  4.7418013E-08  1.0419643E-08  9.4270405E-09  2.0714994E-09  6.5809065E-01
    o14     14   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    o15     15   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    o16     16   1.3017889E-05  3.8570783E-05  2.5552894E-05  7.6681481E-06  5.0800982E-06  1.7881843E-01
    o17     17   1.9762030E-07  2.0735989E-07  9.7395869E-09  4.1224631E-08  1.9362996E-09  1.3281842E+00
    o18     18  -5.2451057E-08  1.8276578E-09  5.4278715E-08  3.6335146E-10  1.0790997E-08 -1.4727347E+00
    o19     19   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    f17     17   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    f18     18   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    f19     19  -7.9699680E-10  6.0597038E-10  1.4029672E-09  1.2047126E-10  2.7891991E-10 -3.6459613E-01
    f20     20   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   ne19     19   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   ne20     20  -3.4564300E-07  4.2024817E-06  4.5481247E-06  8.3548349E-07  9.0419974E-07 -3.4326479E-02
   ne21     21  -2.9327767E-09  8.6759560E-09  1.1608733E-08  1.7248422E-09  2.3078992E-09 -1.2646745E-01
   ne22     22   7.1333437E-07  1.0786230E-06  3.6528860E-07  2.1443797E-07  7.2621980E-08  4.7023365E-01
   ne23     23   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   na21     21   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   na22     22   9.4480083E-12  9.4480083E-12  0.0000000E+00  1.8783317E-12  0.0000000E+00  0.0000000E+00
   na23     23   1.6110167E-07  2.6111564E-07  1.0001398E-07  5.1911663E-08  1.9883494E-08  4.1677225E-01
   na24     24   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   mg23     23   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   mg24     24  -7.3397518E-07  7.3156525E-07  1.4655404E-06  1.4544041E-07  2.9135992E-07 -3.0174476E-01
   mg25     25   1.2254155E-06  1.4186933E-06  1.9327770E-07  2.8204639E-07  3.8424989E-08  8.6570680E-01
   mg26     26   4.8943662E-08  2.7035412E-07  2.2141046E-07  5.3748337E-08  4.4017984E-08  8.6734906E-02
   mg27     27   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   al25     25   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   al-6     26   5.3404040E-08  5.3404040E-08  0.0000000E+00  1.0617105E-08  0.0000000E+00  0.0000000E+00
   al*6     26   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   al27     27   1.0874442E-07  2.7076570E-07  1.6202128E-07  5.3830160E-08  3.2210988E-08  2.2302163E-01
   al28     28   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   si27     27   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   si28     28   1.8125775E-07  2.0445705E-06  1.8633127E-06  4.0647527E-07  3.7043989E-07  4.0316392E-02
   si29     29  -6.2180661E-09  9.1514806E-08  9.7732872E-08  1.8193798E-08  1.9429994E-08 -2.8549295E-02
   si30     30   1.2909354E-09  6.8411239E-08  6.7120304E-08  1.3600644E-08  1.3343996E-08  8.2735224E-03
   si31     31   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   si32     32   1.8372987E-15  1.8372987E-15  0.0000000E+00  3.6526816E-16  0.0000000E+00  0.0000000E+00
   si33     33   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    p29     29   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    p30     30   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    p31     31   1.1050849E-08  2.8826863E-08  1.7776014E-08  5.7309868E-09  3.5339989E-09  2.0996301E-01
    p32     32   4.6902733E-19  4.6902733E-19  0.0000000E+00  9.3245996E-20  0.0000000E+00  0.0000000E+00
    p33     33   1.7926946E-26  1.7926946E-26  0.0000000E+00  3.5640054E-27  0.0000000E+00  0.0000000E+00
    p34     34   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    s32     32   2.6270641E-08  1.3485567E-06  1.3222860E-06  2.6810272E-07  2.6287992E-07  8.5437689E-03
    s33     33   2.3756819E-10  1.1000357E-08  1.0762789E-08  2.1869497E-09  2.1397193E-09  9.4820298E-03
    s34     34   1.1778454E-09  6.3412003E-08  6.2234157E-08  1.2606760E-08  1.2372596E-08  8.1426036E-03
    s35     35   8.0693244E-11  8.0693244E-11  0.0000000E+00  1.6042395E-11  0.0000000E+00  0.0000000E+00
   fe54     54   3.0802880E-09  2.0451364E-07  2.0143335E-07  4.0658776E-08  4.0046388E-08  6.5909340E-03
   fe55     55   7.3259465E-10  7.3259465E-10  0.0000000E+00  1.4564507E-10  0.0000000E+00  0.0000000E+00
   fe56     56   6.3085054E-08  3.3671909E-06  3.3041058E-06  6.6942169E-07  6.5687988E-07  8.2137836E-03
   fe57     57   2.9678446E-09  8.3619348E-08  8.0651503E-08  1.6624126E-08  1.6034095E-08  1.5694352E-02
   fe58     58   1.2951631E-09  1.1739452E-08  1.0444289E-08  2.3338871E-09  2.0763993E-09  5.0768968E-02
   fe59     59   2.3197328E-28  2.3197328E-28  0.0000000E+00  4.6117951E-29  0.0000000E+00  0.0000000E+00
   fe60     60   6.6138962E-11  6.6138962E-11  0.0000000E+00  1.3148900E-11  0.0000000E+00  0.0000000E+00
   fe61     61   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   co59     59   5.8855232E-10  1.0568924E-08  9.9803712E-09  2.1011777E-09  1.9841693E-09  2.4884038E-02
   co60     60   1.7639656E-15  1.7639656E-15  0.0000000E+00  3.5068900E-16  0.0000000E+00  0.0000000E+00
   co61     61   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   ni58     58   2.4922571E-09  1.4570738E-07  1.4321512E-07  2.8967671E-08  2.8472190E-08  7.4927118E-03
   ni59     59   9.6005408E-12  9.6005408E-12  0.0000000E+00  1.9086564E-12  0.0000000E+00  0.0000000E+00
   ni60     60   1.1037535E-09  5.7751599E-08  5.6647846E-08  1.1481432E-08  1.1261997E-08  8.3806356E-03
   ni61     61   8.6833447E-09  1.1176338E-08  2.4929931E-09  2.2219362E-09  4.9562482E-10  6.5157855E-01
   ni62     62  -8.0335623E-09  1.5542373E-11  8.0491045E-09  3.0899352E-12  1.6002195E-09 -2.7142303E+00

============================================================================================================
Z=1e-5, M=7.0 Msun, Blo95, eta=0.02 
============================================================================================================
species      A      yield        mass(i)_lost    mass(i)_0       <X(i)>          X0(i)    log10(<X(i)>/X0(i)) 
      g      1   4.3058113E-09  4.4773616E-09  1.7155034E-10  7.5427253E-10  2.8899990E-11  1.4166306E+00
      n      1   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
      p      1  -7.4076366E-01  3.7236404E+00  4.4644041E+00  6.2729794E-01  7.5208968E-01 -7.8795753E-02
      d      2   2.2849313E-17  2.2849313E-17  0.0000000E+00  3.8492779E-18  0.0000000E+00  0.0000000E+00
    he3      3   1.5609385E-07  1.5610948E-07  1.5632681E-11  2.6298768E-08  2.6335379E-12  3.9993961E+00
    he4      4   7.2855937E-01  2.2000933E+00  1.4715339E+00  3.7063566E-01  2.4789992E-01  1.7467082E-01
    li7      7  -1.7218973E-11  1.2548869E-11  2.9767841E-11  2.1140279E-12  5.0147985E-12 -3.7514281E-01
    be7      7   8.9841586E-11  8.9841586E-11  0.0000000E+00  1.5135039E-11  0.0000000E+00  0.0000000E+00
     b8      8   4.9219490E-17  4.9219490E-17  0.0000000E+00  8.2916932E-18  0.0000000E+00  0.0000000E+00
    c12     12   2.5833955E-03  2.5942205E-03  1.0824886E-05  4.3703176E-04  1.8235994E-06  2.3795836E+00
    c13     13   1.8921973E-04  1.8934150E-04  1.2177107E-07  3.1897154E-05  2.0513994E-08  3.1917019E+00
    c14     14   2.9025862E-10  2.9025862E-10  0.0000000E+00  4.8898018E-11  0.0000000E+00  0.0000000E+00
    n13     13   1.3029567E-28  1.3029567E-28  0.0000000E+00  2.1950081E-29  0.0000000E+00  0.0000000E+00
    n14     14   1.0271151E-02  1.0274473E-02  3.3217843E-06  1.7308749E-03  5.5959981E-07  3.4903882E+00
    n15     15   2.4876085E-06  2.4999049E-06  1.2296421E-08  4.2114303E-07  2.0714994E-09  2.3081450E+00
    o14     14   2.2539443E-38  2.2539443E-38  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    o15     15   2.1538441E-34  2.1538441E-34  0.0000000E+00  3.6284437E-35  0.0000000E+00  0.0000000E+00
    o16     16   2.7152503E-04  3.0168050E-04  3.0155463E-05  5.0822189E-05  5.0800982E-06  1.0001813E+00
    o17     17   1.2102082E-06  1.2217021E-06  1.1493873E-08  2.0581236E-07  1.9362996E-09  2.0264990E+00
    o18     18  -6.3714452E-08  3.4090752E-10  6.4055357E-08  5.7430515E-11  1.0790997E-08 -2.2739189E+00
    o19     19   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    f17     17   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    f18     18   1.4898732E-26  1.4898732E-26  0.0000000E+00  2.5098942E-27  0.0000000E+00  0.0000000E+00
    f19     19   1.4927640E-08  1.6583309E-08  1.6556685E-09  2.7936842E-09  2.7891991E-10  1.0006979E+00
    f20     20   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   ne19     19   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   ne20     20   8.8922034E-06  1.4259533E-05  5.3673293E-06  2.4022124E-06  9.0419974E-07  4.2434707E-01
   ne21     21   1.0061233E-07  1.1431202E-07  1.3699688E-08  1.9257417E-08  2.3078992E-09  9.2138118E-01
   ne22     22   4.3162920E-05  4.3594002E-05  4.3108406E-07  7.3440033E-06  7.2621980E-08  2.0048649E+00
   ne23     23   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   na21     21   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   na22     22   4.0696738E-11  4.0696738E-11  0.0000000E+00  6.8559195E-12  0.0000000E+00  0.0000000E+00
   na23     23   9.0613969E-07  1.0241681E-06  1.1802842E-07  1.7253507E-07  1.9883494E-08  9.3838471E-01
   na24     24   4.7992172E-33  4.7992172E-33  0.0000000E+00  8.0849354E-34  0.0000000E+00  0.0000000E+00
   mg23     23   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   mg24     24  -1.2492831E-06  4.8022935E-07  1.7295124E-06  8.0901174E-08  2.9135992E-07 -5.5647504E-01
   mg25     25   9.9854933E-06  1.0213584E-05  2.2809073E-07  1.7206172E-06  3.8424989E-08  1.6510706E+00
   mg26     26   4.1035571E-05  4.1296862E-05  2.6129075E-07  6.9570187E-06  4.4017984E-08  2.1987932E+00
   mg27     27   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   al25     25   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   al-6     26   1.7124813E-07  1.7124813E-07  0.0000000E+00  2.8849080E-08  0.0000000E+00  0.0000000E+00
   al*6     26   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   al27     27   2.2411061E-06  2.4323106E-06  1.9120444E-07  4.0975584E-07  3.2210988E-08  1.1045212E+00
   al28     28   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   si27     27   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   si28     28   4.9162973E-06  7.1152281E-06  2.1989310E-06  1.1986571E-06  3.7043989E-07  5.0997722E-01
   si29     29   7.5661141E-08  1.9099758E-07  1.1533644E-07  3.2176143E-08  1.9429994E-08  2.1906132E-01
   si30     30   1.7236258E-07  2.5157254E-07  7.9209961E-08  4.2380822E-08  1.3343996E-08  5.0188345E-01
   si31     31   4.9430940E-37  4.9430940E-37  0.0000000E+00  8.3273148E-38  0.0000000E+00  0.0000000E+00
   si32     32   1.6612111E-11  1.6612111E-11  0.0000000E+00  2.7985364E-12  0.0000000E+00  0.0000000E+00
   si33     33   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    p29     29   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    p30     30   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    p31     31   5.9621399E-08  8.0599214E-08  2.0977817E-08  1.3578036E-08  3.5339989E-09  5.8457059E-01
    p32     32   4.2407530E-15  4.2407530E-15  0.0000000E+00  7.1441258E-16  0.0000000E+00  0.0000000E+00
    p33     33   1.0631057E-20  1.0631057E-20  0.0000000E+00  1.7909464E-21  0.0000000E+00  0.0000000E+00
    p34     34   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    s32     32   1.7386469E-08  1.5778417E-06  1.5604552E-06  2.6580892E-07  2.6287992E-07  4.8121060E-03
    s33     33   3.9453862E-10  1.3095913E-08  1.2701374E-08  2.2061848E-09  2.1397193E-09  1.3285086E-02
    s34     34   2.1346835E-10  7.3657198E-08  7.3443729E-08  1.2408558E-08  1.2372596E-08  1.2604209E-03
    s35     35   2.5031905E-09  2.5031905E-09  0.0000000E+00  4.2169654E-10  0.0000000E+00  0.0000000E+00
   fe54     54  -2.7146143E-09  2.3500073E-07  2.3771534E-07  3.9589072E-08  4.0046388E-08 -4.9880543E-03
   fe55     55   1.2211804E-09  1.2211804E-09  0.0000000E+00  2.0572447E-10  0.0000000E+00  0.0000000E+00
   fe56     56  -2.3314897E-08  3.8759240E-06  3.8992389E-06  6.5295217E-07  6.5687988E-07 -2.6046236E-03
   fe57     57   1.8151667E-09  9.6993553E-08  9.5178386E-08  1.6339884E-08  1.6034095E-08  8.2045374E-03
   fe58     58   3.1375382E-09  1.5463044E-08  1.2325506E-08  2.6049605E-09  2.0763993E-09  9.8490246E-02
   fe59     59   2.0540953E-22  2.0540953E-22  0.0000000E+00  3.4604034E-23  0.0000000E+00  0.0000000E+00
   fe60     60   5.1040581E-09  5.1040581E-09  0.0000000E+00  8.5984808E-10  0.0000000E+00  0.0000000E+00
   fe61     61   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   co59     59   1.3901369E-09  1.3168165E-08  1.1778028E-08  2.2183568E-09  1.9841693E-09  4.8452698E-02
   co60     60   3.1382378E-14  3.1382378E-14  0.0000000E+00  5.2867888E-15  0.0000000E+00  0.0000000E+00
   co61     61   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   ni58     58  -1.4210713E-09  1.6758985E-07  1.6901092E-07  2.8232792E-08  2.8472190E-08 -3.6670424E-03
   ni59     59   8.0482487E-12  8.0482487E-12  0.0000000E+00  1.3558371E-12  0.0000000E+00  0.0000000E+00
   ni60     60  -1.2100543E-11  6.6839114E-08  6.6851214E-08  1.1259959E-08  1.1261997E-08 -7.8596910E-05
   ni61     61   2.7082185E-08  3.0024214E-08  2.9420288E-09  5.0579878E-09  4.9562482E-10  1.0088247E+00
   ni62     62  -9.4882715E-09  1.0630610E-11  9.4989021E-09  1.7908711E-12  1.6002195E-09 -2.9511154E+00

============================================================================================================
Z=1e-5, M=7.5 Msun, Blo95, eta=0.02 
============================================================================================================
species      A      yield        mass(i)_lost    mass(i)_0       <X(i)>          X0(i)    log10(<X(i)>/X0(i))
      g      1   2.0705536E-10  3.9028147E-10  1.8322611E-10  6.1558592E-11  2.8900018E-11  3.2839057E-01
      n      1   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
      p      1  -7.1646309E-01  4.0517907E+00  4.7682538E+00  6.3908368E-01  7.5209051E-01 -7.0712402E-02
      d      2   2.6175234E-17  2.6175234E-17  0.0000000E+00  4.1285858E-18  0.0000000E+00  0.0000000E+00
    he3      3   2.3132385E-07  2.3132590E-07  2.0421733E-12  3.6486735E-08  3.2210934E-13  5.0541320E+00
    he4      4   7.1608281E-01  2.2877698E+00  1.5716870E+00  3.6084697E-01  2.4790016E-01  1.6304627E-01
    li7      7  -2.3717455E-11  8.0764015E-12  3.1793856E-11  1.2738803E-12  5.0148032E-12 -5.9512532E-01
    be7      7   3.4275877E-11  3.4275877E-11  0.0000000E+00  5.4062896E-12  0.0000000E+00  0.0000000E+00
     b8      8   1.3278932E-17  1.3278932E-17  0.0000000E+00  2.0944687E-18  0.0000000E+00  0.0000000E+00
    c12     12   9.9228440E-05  1.1003815E-04  1.0809707E-05  1.7356175E-05  1.7050011E-06  1.0077294E+00
    c13     13   2.1706097E-05  2.1836157E-05  1.3005884E-07  3.4441887E-06  2.0514012E-08  2.2250366E+00
    c14     14   3.1651234E-11  3.1651234E-11  0.0000000E+00  4.9923082E-12  0.0000000E+00  0.0000000E+00
    n13     13   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    n14     14   2.8392763E-04  2.8396092E-04  3.3285023E-08  4.4788787E-05  5.2500031E-09  3.9310100E+00
    n15     15   2.3790723E-07  2.5104055E-07  1.3133318E-08  3.9596298E-08  2.0715012E-09  1.2813694E+00
    o14     14   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    o15     15   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    o16     16  -1.9850913E-05  1.0581109E-05  3.0432022E-05  1.6689445E-06  4.8000034E-06 -4.5879969E-01
    o17     17   1.6778097E-08  2.9054247E-08  1.2276150E-08  4.5826885E-09  1.9363011E-09  3.7414742E-01
    o18     18  -6.8309582E-08  1.0540172E-10  6.8414984E-08  1.6624875E-11  1.0791007E-08 -2.8123035E+00
    o19     19   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    f17     17   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    f18     18   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    f19     19  -1.4889021E-09  2.7945182E-10  1.7683539E-09  4.4077575E-11  2.7892016E-10 -8.0126226E-01
    f20     20   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   ne19     19   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   ne20     20  -1.2157211E-06  4.5169108E-06  5.7326320E-06  7.1244648E-07  9.0420059E-07 -1.0351256E-01
   ne21     21  -1.1412585E-08  3.2195100E-09  1.4632095E-08  5.0780913E-10  2.3079014E-09 -6.5751678E-01
   ne22     22  -1.4329351E-07  3.1713029E-07  4.6042379E-07  5.0020549E-08  7.2622043E-08 -1.6192001E-01
   ne23     23   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   na21     21   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   na22     22   4.3073996E-11  4.3073996E-11  0.0000000E+00  6.7940055E-12  0.0000000E+00  0.0000000E+00
   na23     23  -1.1269034E-07  1.3371129E-08  1.2606147E-07  2.1090107E-09  1.9883512E-08 -9.7441435E-01
   na24     24   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   mg23     23   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   mg24     24  -1.8367942E-06  1.0429389E-08  1.8472236E-06  1.6450140E-09  2.9136021E-07 -2.2482607E+00
   mg25     25  -1.1706597E-07  1.2654870E-07  2.4361466E-07  1.9960362E-08  3.8425025E-08 -2.8444573E-01
   mg26     26  -1.8001704E-07  9.9057260E-08  2.7907430E-07  1.5624172E-08  4.4018027E-08 -4.4983357E-01
   mg27     27   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   al25     25   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   al-6     26   3.9168895E-09  3.9168895E-09  0.0000000E+00  6.1780592E-10  0.0000000E+00  0.0000000E+00
   al*6     26   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   al27     27  -1.8252283E-07  2.1695053E-08  2.0421788E-07  3.4219325E-09  3.2211023E-08 -9.7373307E-01
   al28     28   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   si27     27   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   si28     28   5.3315625E-06  7.6801534E-06  2.3485911E-06  1.2113807E-06  3.7044023E-07  5.1456249E-01
   si29     29  -7.5742435E-08  4.7443844E-08  1.2318628E-07  7.4832558E-09  1.9430013E-08 -4.1438252E-01
   si30     30   1.1848316E-07  2.0308417E-07  8.4601012E-08  3.2032201E-08  1.3344009E-08  3.8030046E-01
   si31     31   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   si32     32   8.7180778E-14  8.7180778E-14  0.0000000E+00  1.3750911E-14  0.0000000E+00  0.0000000E+00
   si33     33   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    p29     29   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    p30     30   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    p31     31  -1.1534504E-08  1.0871070E-08  2.2405574E-08  1.7146798E-09  3.5340022E-09 -3.1408381E-01
    p32     32   2.2255586E-17  2.2255586E-17  0.0000000E+00  3.5103444E-18  0.0000000E+00  0.0000000E+00
    p33     33   2.7328658E-20  2.7328658E-20  0.0000000E+00  4.3105137E-21  0.0000000E+00  0.0000000E+00
    p34     34   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    s32     32   3.1974992E-08  1.6986354E-06  1.6666604E-06  2.6792355E-07  2.6288018E-07  8.2530519E-03
    s33     33   3.6602721E-11  1.3602437E-08  1.3565835E-08  2.1454949E-09  2.1397215E-09  1.1702280E-03
    s34     34  -8.3055340E-11  7.8359285E-08  7.8442341E-08  1.2359508E-08  1.2372608E-08 -4.6010787E-04
    s35     35   1.0373762E-10  1.0373762E-10  0.0000000E+00  1.6362399E-11  0.0000000E+00  0.0000000E+00
   fe54     54  -1.4482566E-09  2.5244609E-07  2.5389434E-07  3.9817994E-08  4.0046423E-08 -2.4843274E-03
   fe55     55   1.2868325E-09  1.2868325E-09  0.0000000E+00  2.0297042E-10  0.0000000E+00  0.0000000E+00
   fe56     56  -2.9126568E-09  4.1617091E-06  4.1646217E-06  6.5642098E-07  6.5688039E-07 -3.0385223E-04
   fe57     57   2.0032331E-09  1.0365950E-07  1.0165626E-07  1.6350077E-08  1.6034111E-08  8.4749293E-03
   fe58     58   8.1702467E-10  1.3981409E-08  1.3164384E-08  2.2052695E-09  2.0764013E-09  2.6150370E-02
   fe59     59   5.3306065E-24  5.3306065E-24  0.0000000E+00  8.4078965E-25  0.0000000E+00  0.0000000E+00
   fe60     60   8.9281353E-11  8.9281353E-11  0.0000000E+00  1.4082232E-11  0.0000000E+00  0.0000000E+00
   fe61     61   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   co59     59   4.3204018E-10  1.3011687E-08  1.2579647E-08  2.0523165E-09  1.9841713E-09  1.4665182E-02
   co60     60   8.6495481E-15  8.6495481E-15  0.0000000E+00  1.3642820E-15  0.0000000E+00  0.0000000E+00
   co61     61   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   ni58     58  -4.9506355E-10  1.8001882E-07  1.8051388E-07  2.8394133E-08  2.8472218E-08 -1.1927014E-03
   ni59     59   8.0927470E-12  8.0927470E-12  0.0000000E+00  1.2764584E-12  0.0000000E+00  0.0000000E+00
   ni60     60  -1.4847501E-10  7.1252650E-08  7.1401125E-08  1.1238588E-08  1.1262007E-08 -9.0407592E-04
   ni61     61   1.0486279E-08  1.3628544E-08  3.1422647E-09  2.1496125E-09  4.9562532E-10  6.3720667E-01
   ni62     62  -1.0134869E-08  1.0533252E-11  1.0145402E-08  1.6613962E-12  1.6002210E-09 -2.9837070E+00 


==> data_yields_Z1e-5_VW.dat <==
============================================================================================================
Z=1e-5, M=3.0 Msun, VW93 
============================================================================================================
species      A      yield        mass(i)_lost    mass(i)_0       <X(i)>          X0(i)    log10(<X(i)>/X0(i)) 
      g      1   2.3947546E-08  2.4009392E-08  6.1845980E-11  1.1219343E-08  2.8899990E-11  2.5890698E+00
      n      1   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
      p      1  -4.1908431E-01  1.1903877E+00  1.6094720E+00  5.5625600E-01  7.5208968E-01 -1.3099490E-01
      d      2   7.7204042E-18  7.7204042E-18  0.0000000E+00  3.6076655E-18  0.0000000E+00  0.0000000E+00
    he3      3   7.0636233E-08  9.9591787E-08  2.8955554E-08  4.6538222E-08  1.3530633E-08  5.3649169E-01
    he4      4   2.9309309E-01  8.2359892E-01  5.3050584E-01  3.8485932E-01  2.4789990E-01  1.9102569E-01
    li7      7  -4.6053066E-12  6.1263624E-12  1.0731669E-11  2.8627864E-12  5.0147985E-12 -2.4346457E-01
    be7      7   3.8436022E-11  3.8436022E-11  0.0000000E+00  1.7960760E-11  0.0000000E+00  0.0000000E+00
     b8      8   6.9689103E-19  6.9689103E-19  0.0000000E+00  3.2565002E-19  0.0000000E+00  0.0000000E+00
    c12     12   4.5972355E-03  4.6011382E-03  3.9025031E-06  2.1500648E-03  1.8235994E-06  3.0715222E+00
    c13     13   9.5523195E-04  9.5527584E-04  4.3899949E-08  4.4639059E-04  2.0513994E-08  4.3376651E+00
    c14     14   1.1485653E-07  1.1485653E-07  0.0000000E+00  5.3671279E-08  0.0000000E+00  0.0000000E+00
    n13     13   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    n14     14   1.0098566E-01  1.0098686E-01  1.1975436E-06  4.7190126E-02  5.5959981E-07  4.9259739E+00
    n15     15   1.7567755E-06  1.7612085E-06  4.4330086E-09  8.2299471E-07  2.0714992E-09  2.5991123E+00
    o14     14   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    o15     15   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    o16     16   1.9615577E-03  1.9724290E-03  1.0871410E-05  9.2169584E-04  5.0800982E-06  2.2587156E+00
    o17     17   3.5331464E-06  3.5372900E-06  4.1436805E-09  1.6529393E-06  1.9362993E-09  2.9312847E+00
    o18     18  -2.1997618E-08  1.0951149E-09  2.3092733E-08  5.1173593E-10  1.0790997E-08 -1.3240157E+00
    o19     19   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    f17     17   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    f18     18   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    f19     19   2.9576779E-06  2.9582748E-06  5.9688859E-10  1.3823715E-06  2.7891991E-10  3.6951454E+00
    f20     20   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   ne19     19   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   ne20     20   2.9242944E-04  2.9436444E-04  1.9349873E-06  1.3755348E-04  9.0419968E-07  2.1822073E+00
   ne21     21   7.7968798E-07  7.8462688E-07  4.9389044E-09  3.6664809E-07  2.3078992E-09  2.2010329E+00
   ne22     22   1.3202745E-02  1.3202901E-02  1.5541103E-07  6.1695804E-03  7.2621972E-08  4.9291878E+00
   ne23     23   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   na21     21   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   na22     22   7.2851267E-11  7.2851267E-11  0.0000000E+00  3.4042651E-11  0.0000000E+00  0.0000000E+00
   na23     23   3.4400099E-04  3.4404354E-04  4.2550678E-08  1.6076802E-04  1.9883492E-08  3.9077072E+00
   na24     24   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   mg23     23   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   mg24     24   6.6642977E-05  6.7266490E-05  6.2351023E-07  3.1432941E-05  2.9135990E-07  2.0329554E+00
   mg25     25   9.0507389E-04  9.0515614E-04  8.2229477E-08  4.2297019E-04  3.8424989E-08  4.0416961E+00
   mg26     26   2.9216802E-03  2.9217745E-03  9.4198491E-08  1.3653153E-03  4.4017984E-08  4.4916029E+00
   mg27     27   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   al25     25   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   al-6     26   2.2258091E-05  2.2258091E-05  0.0000000E+00  1.0400978E-05  0.0000000E+00  0.0000000E+00
   al*6     26   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   al27     27   1.1651716E-04  1.1658610E-04  6.8931520E-08  5.4479486E-05  3.2210988E-08  3.2282290E+00
   al28     28   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   si27     27   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   si28     28   8.8492561E-05  8.9285306E-05  7.9274139E-07  4.1722109E-05  3.7043989E-07  2.0516486E+00
   si29     29   1.0979991E-05  1.1021571E-05  4.1580190E-08  5.1502675E-06  1.9429994E-08  2.4233572E+00
   si30     30   1.0807029E-05  1.0835585E-05  2.8556155E-08  5.0633580E-06  1.3343996E-08  2.5791528E+00
   si31     31   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   si32     32   1.4913718E-12  1.4913718E-12  0.0000000E+00  6.9690277E-13  0.0000000E+00  0.0000000E+00
   si33     33   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    p29     29   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    p30     30   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    p31     31   2.8141094E-06  2.8216721E-06  7.5627584E-09  1.3185385E-06  3.5339989E-09  2.5718265E+00
    p32     32   3.8071873E-16  3.8071873E-16  0.0000000E+00  1.7790596E-16  0.0000000E+00  0.0000000E+00
    p33     33   3.4788116E-26  3.4788116E-26  0.0000000E+00  1.6256129E-26  0.0000000E+00  0.0000000E+00
    p34     34   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    s32     32   3.7286179E-07  9.3542485E-07  5.6256306E-07  4.3711444E-07  2.6287992E-07  2.2083771E-01
    s33     33   1.3536707E-08  1.8115706E-08  4.5789994E-09  8.4652836E-09  2.1397193E-09  5.9728473E-01
    s34     34   1.6817980E-08  4.3295337E-08  2.6477357E-08  2.0231466E-08  1.2372596E-08  2.1356650E-01
    s35     35   3.7835850E-08  3.7835850E-08  0.0000000E+00  1.7680305E-08  0.0000000E+00  0.0000000E+00
   fe54     54  -1.5774987E-08  6.9924283E-08  8.5699270E-08  3.2674901E-08  4.0046384E-08 -8.8349029E-02
   fe55     55   4.9522025E-11  4.9522025E-11  0.0000000E+00  2.3141135E-11  0.0000000E+00  0.0000000E+00
   fe56     56  -2.3600637E-07  1.1697166E-06  1.4057230E-06  5.4659660E-07  6.5687988E-07 -7.9819076E-02
   fe57     57   1.4591990E-09  3.5772160E-08  3.4312961E-08  1.6715964E-08  1.6034095E-08  1.8086948E-02
   fe58     58   5.2145921E-08  5.6589418E-08  4.4434949E-09  2.6443654E-08  2.0763993E-09  1.1050106E+00
   fe59     59   1.1712926E-27  1.1712926E-27  0.0000000E+00  5.4733302E-28  0.0000000E+00  0.0000000E+00
   fe60     60   4.8885894E-08  4.8885894E-08  0.0000000E+00  2.2843878E-08  0.0000000E+00  0.0000000E+00
   fe61     61   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   co59     59   2.3079913E-08  2.7326035E-08  4.2461221E-09  1.2769176E-08  1.9841693E-09  8.0858415E-01
   co60     60   1.7205855E-13  1.7205855E-13  0.0000000E+00  8.0401194E-14  0.0000000E+00  0.0000000E+00
   co61     61   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   ni58     58  -1.1234949E-08  4.9695540E-08  6.0930489E-08  2.3222217E-08  2.8472190E-08 -8.8517182E-02
   ni59     59   8.0404021E-13  8.0404021E-13  0.0000000E+00  3.7571975E-13  0.0000000E+00  0.0000000E+00
   ni60     60   1.8314347E-08  4.2415021E-08  2.4100673E-08  1.9820105E-08  1.1261997E-08  2.4549055E-01
   ni61     61   1.4184452E-07  1.4290517E-07  1.0606371E-09  6.6778121E-08  4.9562482E-10  2.1294813E+00
   ni62     62  -3.4138554E-09  1.0614296E-11  3.4244698E-09  4.9599517E-12  1.6002195E-09 -2.5087023E+00

============================================================================================================
Z=1e-5, M=4.0 Msun, VW93 
============================================================================================================
species      A      yield        mass(i)_lost    mass(i)_0       <X(i)>          X0(i)    log10(<X(i)>/X0(i))        
      g      1  -4.0152031E+21 -4.0152031E+21  8.9127573E-11 -1.3019465E+21  2.8899990E-11  2.5220612E+00
      n      1   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
      p      1  -6.4497304E-01  1.6744716E+00  2.3194447E+00  5.4295450E-01  7.5208968E-01 -1.4150622E-01
      d      2   1.1988195E-17  1.1988195E-17  0.0000000E+00  3.8872228E-18  0.0000000E+00  0.0000000E+00
    he3      3   1.5872008E-07  1.6846032E-07  9.7402353E-09  5.4623968E-08  3.1583123E-09  1.2379283E+00
    he4      4   4.9243128E-01  1.2569547E+00  7.6452339E-01  4.0757284E-01  2.4789992E-01  2.1592885E-01
    li7      7  -6.5476765E-12  8.9179627E-12  1.5465639E-11  2.8916871E-12  5.0147985E-12 -2.3910220E-01
    be7      7   5.5036788E-11  5.5036788E-11  0.0000000E+00  1.7845911E-11  0.0000000E+00  0.0000000E+00
     b8      8   6.0354875E-25  6.0354875E-25  0.0000000E+00  1.9570323E-25  0.0000000E+00  0.0000000E+00
    c12     12   5.9105265E-03  5.9161503E-03  5.6239805E-06  1.9183366E-03  1.8235994E-06  3.0219955E+00
    c13     13   1.2075402E-03  1.2076034E-03  6.3265162E-08  3.9157047E-04  2.0513994E-08  4.2807603E+00
    c14     14   1.0542613E-08  1.0542613E-08  0.0000000E+00  3.4184866E-09  0.0000000E+00  0.0000000E+00
    n13     13   3.0077151E-25  3.0077151E-25  0.0000000E+00  9.7526430E-26  0.0000000E+00  0.0000000E+00
    n14     14   1.2733532E-01  1.2733705E-01  1.7258059E-06  4.1289575E-02  5.5959981E-07  4.8679633E+00
    n15     15   2.7829951E-06  2.7893836E-06  6.3885044E-09  9.0446940E-07  2.0714994E-09  2.6401091E+00
    o14     14   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    o15     15   3.5962499E-26  3.5962499E-26  0.0000000E+00  1.1660992E-26  0.0000000E+00  0.0000000E+00
    o16     16   3.2381555E-03  3.2538224E-03  1.5667023E-05  1.0550657E-03  5.0800982E-06  2.3174076E+00
    o17     17   8.1544722E-06  8.1604439E-06  5.9715477E-09  2.6460584E-06  1.9362996E-09  3.1356270E+00
    o18     18  -3.2245950E-08  1.0334853E-09  3.3279434E-08  3.3511197E-10  1.0790997E-08 -1.5078717E+00
    o19     19   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    f17     17   3.2102125E-28  3.2102125E-28  0.0000000E+00  1.0409249E-28  0.0000000E+00  0.0000000E+00
    f18     18   6.8648218E-28  6.8648218E-28  0.0000000E+00  2.2259475E-28  0.0000000E+00  0.0000000E+00
    f19     19   6.9468041E-07  6.9554062E-07  8.6018898E-10  2.2553198E-07  2.7891991E-10  2.9077289E+00
    f20     20   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   ne19     19   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   ne20     20   3.2982140E-04  3.3260995E-04  2.7885519E-06  1.0785018E-04  9.0419974E-07  2.0765567E+00
   ne21     21   8.1671834E-07  8.2383588E-07  7.1175612E-09  2.6713226E-07  2.3078992E-09  2.0635097E+00
   ne22     22   8.0598341E-03  8.0600576E-03  2.2396620E-07  2.6135077E-03  7.2621980E-08  4.5561557E+00
   ne23     23   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   na21     21   4.9867982E-33  4.9867982E-33  0.0000000E+00  1.6169904E-33  0.0000000E+00  0.0000000E+00
   na22     22   1.9702688E-10  1.9702688E-10  0.0000000E+00  6.3886799E-11  0.0000000E+00  0.0000000E+00
   na23     23   2.5468634E-04  2.5474766E-04  6.1320698E-08  8.2603001E-05  1.9883494E-08  3.6185031E+00
   na24     24   2.6432784E-34  2.6432784E-34  0.0000000E+00  8.5709414E-35  0.0000000E+00  0.0000000E+00
   mg23     23   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   mg24     24   6.1406347E-05  6.2304898E-05  8.9855394E-07  2.0202626E-05  2.9135990E-07  1.8409781E+00
   mg25     25   1.1906832E-03  1.1908017E-03  1.1850266E-07  3.8612247E-04  3.8424989E-08  4.0021114E+00
   mg26     26   4.9887127E-03  4.9888487E-03  1.3575148E-07  1.6176553E-03  4.4017984E-08  4.5652561E+00
   mg27     27   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   al25     25   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   al-6     26   5.6008947E-05  5.6008947E-05  0.0000000E+00  1.8161138E-05  0.0000000E+00  0.0000000E+00
   al*6     26   8.7966651E-38  8.7966651E-38  0.0000000E+00  2.8523556E-38  0.0000000E+00  0.0000000E+00
   al27     27   2.6852204E-04  2.6862137E-04  9.9338692E-08  8.7101609E-05  3.2210988E-08  3.4320223E+00
   al28     28   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   si27     27   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   si28     28   1.5908948E-04  1.6023192E-04  1.1424366E-06  5.1955878E-05  3.7043989E-07  2.1469171E+00
   si29     29   2.4378114E-05  2.4438037E-05  5.9922101E-08  7.9241363E-06  1.9429994E-08  2.6104794E+00
   si30     30   3.4277589E-05  3.4318742E-05  4.1152884E-08  1.1127997E-05  1.3343996E-08  2.9211314E+00
   si31     31   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   si32     32   1.1149123E-10  1.1149123E-10  0.0000000E+00  3.6151502E-11  0.0000000E+00  0.0000000E+00
   si33     33   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    p29     29   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    p30     30   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    p31     31   1.1467818E-05  1.1478716E-05  1.0898853E-08  3.7220220E-06  3.5339989E-09  3.0225127E+00
    p32     32   2.8461581E-14  2.8461581E-14  0.0000000E+00  9.2287873E-15  0.0000000E+00  0.0000000E+00
    p33     33   1.4675086E-21  1.4675086E-21  0.0000000E+00  4.7584585E-22  0.0000000E+00  0.0000000E+00
    p34     34   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    s32     32   2.1582350E-06  2.9689568E-06  8.1072170E-07  9.6269673E-07  2.6287992E-07  5.6373215E-01
    s33     33   7.0331375E-08  7.6930270E-08  6.5988948E-09  2.4944965E-08  2.1397193E-09  1.0666262E+00
    s34     34   1.0148932E-07  1.3964640E-07  3.8157086E-08  4.5280935E-08  1.2372596E-08  5.6345457E-01
    s35     35   2.9532652E-07  2.9532652E-07  0.0000000E+00  9.5760868E-08  0.0000000E+00  0.0000000E+00
   fe54     54  -1.6392491E-08  1.0711058E-07  1.2350307E-07  3.4731055E-08  4.0046388E-08 -6.1845385E-02
   fe55     55   2.8499265E-11  2.8499265E-11  0.0000000E+00  9.2410073E-12  0.0000000E+00  0.0000000E+00
   fe56     56  -2.5799250E-07  1.7678249E-06  2.0258174E-06  5.7322467E-07  6.5687988E-07 -5.9161082E-02
   fe57     57  -2.8539375E-09  4.6595211E-08  4.9449149E-08  1.5108693E-08  1.6034095E-08 -2.5817556E-02
   fe58     58   3.0108712E-08  3.6512329E-08  6.4036159E-09  1.1839276E-08  2.0763993E-09  7.5601429E-01
   fe59     59   8.1028147E-22  8.1028147E-22  0.0000000E+00  2.6273718E-22  0.0000000E+00  0.0000000E+00
   fe60     60   5.7387748E-08  5.7387748E-08  0.0000000E+00  1.8608219E-08  0.0000000E+00  0.0000000E+00
   fe61     61   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   co59     59   1.4186126E-08  2.0305304E-08  6.1191781E-09  6.5840804E-09  1.9841693E-09  5.2091646E-01
   co60     60   2.0237517E-13  2.0237517E-13  0.0000000E+00  6.5621004E-14  0.0000000E+00  0.0000000E+00
   co61     61   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   ni58     58  -1.1660511E-08  7.6147721E-08  8.7808232E-08  2.4691220E-08  2.8472190E-08 -6.1878305E-02
   ni59     59   1.0569126E-12  1.0569126E-12  0.0000000E+00  3.4270836E-13  0.0000000E+00  0.0000000E+00
   ni60     60   1.5305790E-08  5.0037787E-08  3.4731997E-08  1.6224963E-08  1.1261997E-08  1.5856838E-01
   ni61     61   1.9994015E-07  2.0146865E-07  1.5285071E-09  6.5327058E-08  4.9562482E-10  2.1199403E+00
   ni62     62  -4.9296927E-09  5.3841046E-12  4.9350768E-09  1.7458186E-12  1.6002195E-09 -2.9621806E+00

============================================================================================================
Z=1e-5, M=5.0 Msun, VW93 
============================================================================================================
species      A      yield        mass(i)_lost    mass(i)_0       <X(i)>          X0(i)    log10(<X(i)>/X0(i))
      g      1   5.3631528E-08  5.3747705E-08  1.1617796E-10  1.3370076E-08  2.8899990E-11  2.6652362E+00
      n      1   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
      p      1  -1.1073630E+00  1.9160376E+00  3.0234005E+00  4.7662625E-01  7.5208968E-01 -1.9809166E-01
      d      2   1.2002644E-17  1.2002644E-17  0.0000000E+00  2.9857322E-18  0.0000000E+00  0.0000000E+00
    he3      3   3.8605270E-07  3.8605270E-07  0.0000000E+00  9.6033013E-08  0.0000000E+00  0.0000000E+00
    he4      4   9.3683153E-01  1.9333892E+00  9.9655765E-01  4.8094258E-01  2.4789992E-01  2.8781685E-01
    li7      7  -1.5332069E-11  4.8274197E-12  2.0159489E-11  1.2008506E-12  5.0147985E-12 -6.2076455E-01
    be7      7   2.5766608E-11  2.5766608E-11  0.0000000E+00  6.4096038E-12  0.0000000E+00  0.0000000E+00
     b8      8   2.3825172E-20  2.3825172E-20  0.0000000E+00  5.9266594E-21  0.0000000E+00  0.0000000E+00
    c12     12   5.3558066E-03  5.3631375E-03  7.3309197E-06  1.3341138E-03  1.8236119E-06  2.8642607E+00
    c13     13   1.2824325E-03  1.2825149E-03  8.2466258E-08  3.1903354E-04  2.0513994E-08  4.1917863E+00
    c14     14   1.7603716E-08  1.7603716E-08  0.0000000E+00  4.3790336E-09  0.0000000E+00  0.0000000E+00
    n13     13   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    n14     14   1.4675878E-01  1.4676103E-01  2.2495976E-06  3.6507718E-02  5.5960140E-07  4.8145061E+00
    n15     15   4.1950429E-06  4.2033703E-06  8.3274276E-09  1.0456145E-06  2.0714994E-09  2.7030869E+00
    o14     14   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    o15     15   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    o16     16   3.0025032E-03  3.0229252E-03  2.0421934E-05  7.5197144E-04  5.0800832E-06  2.1703308E+00
    o17     17   1.0214422E-05  1.0222207E-05  7.7839246E-09  2.5428374E-06  1.9362996E-09  3.1183462E+00
    o18     18  -4.2320952E-08  1.0588491E-09  4.3379803E-08  2.6339531E-10  1.0790997E-08 -1.6124536E+00
    o19     19   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    f17     17   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    f18     18   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    f19     19   4.7230796E-07  4.7342922E-07  1.1212580E-09  1.1776847E-07  2.7891991E-10  2.6255496E+00
    f20     20   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   ne19     19   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   ne20     20   4.4587828E-04  4.4951317E-04  3.6348829E-06  1.1181919E-04  9.0419974E-07  2.0922523E+00
   ne21     21   2.9845472E-07  3.0773248E-07  9.2777546E-09  7.6550364E-08  2.3078992E-09  1.5207305E+00
   ne22     22   7.0765247E-03  7.0768166E-03  2.9194035E-07  1.7604021E-03  7.2621980E-08  4.3845439E+00
   ne23     23   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   na21     21   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   na22     22   2.2221633E-11  2.2221633E-11  0.0000000E+00  5.5277692E-12  0.0000000E+00  0.0000000E+00
   na23     23   1.9209392E-04  1.9217386E-04  7.9931645E-08  4.7804442E-05  1.9883494E-08  3.3809757E+00
   na24     24   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   mg23     23   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   mg24     24   3.9360777E-05  4.0532042E-05  1.1712668E-06  1.0082597E-05  2.9135992E-07  1.5391427E+00
   mg25     25   1.0759808E-03  1.0761353E-03  1.5446845E-07  2.6769534E-04  3.8424989E-08  3.8430274E+00
   mg26     26   4.5762816E-03  4.5764586E-03  1.7695230E-07  1.1384225E-03  4.4017984E-08  4.4126735E+00
   mg27     27   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   al25     25   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   al-6     26   7.9442070E-05  7.9442070E-05  0.0000000E+00  1.9761708E-05  0.0000000E+00  0.0000000E+00
   al*6     26   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   al27     27   5.2432605E-04  5.2445557E-04  1.2948817E-07  1.3046159E-04  3.2210988E-08  3.6074786E+00
   al28     28   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   si27     27   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   si28     28   1.9496637E-04  1.9645554E-04  1.4891683E-06  4.8869537E-05  3.7043989E-07  2.1203206E+00
   si29     29   2.6070717E-05  2.6148826E-05  7.8108570E-08  6.5046829E-06  1.9429994E-08  2.5247536E+00
   si30     30   3.9236918E-05  3.9290560E-05  5.3642864E-08  9.7737711E-06  1.3343996E-08  2.8647764E+00
   si31     31   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   si32     32   5.7070217E-11  5.7070217E-11  0.0000000E+00  1.4196571E-11  0.0000000E+00  0.0000000E+00
   si33     33   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    p29     29   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    p30     30   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    p31     31   1.4023112E-05  1.4037319E-05  1.4206676E-08  3.4918703E-06  3.5339989E-09  2.9947920E+00
    p32     32   1.4568936E-14  1.4568936E-14  0.0000000E+00  3.6241135E-15  0.0000000E+00  0.0000000E+00
    p33     33   3.6399107E-22  3.6399107E-22  0.0000000E+00  9.0545044E-23  0.0000000E+00  0.0000000E+00
    p34     34   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    s32     32   2.8008690E-06  3.8576463E-06  1.0567773E-06  9.5961354E-07  2.6287992E-07  5.6233895E-01
    s33     33   8.5849877E-08  9.4451551E-08  8.6016714E-09  2.3495410E-08  2.1397193E-09  1.0406263E+00
    s34     34   1.0767633E-07  1.5741416E-07  4.9737835E-08  3.9157751E-08  1.2372596E-08  5.0035691E-01
    s35     35   3.3918920E-07  3.3918920E-07  0.0000000E+00  8.4375422E-08  0.0000000E+00  0.0000000E+00
   fe54     54  -1.7133715E-08  1.4385276E-07  1.6098647E-07  3.5784268E-08  4.0046388E-08 -4.8871245E-02
   fe55     55   2.1216773E-10  2.1216773E-10  0.0000000E+00  5.2778042E-11  0.0000000E+00  0.0000000E+00
   fe56     56  -2.6808380E-07  2.3725731E-06  2.6406569E-06  5.9019231E-07  6.5687988E-07 -4.6492450E-02
   fe57     57  -3.0122038E-09  6.1444851E-08  6.4457055E-08  1.5284789E-08  1.6034095E-08 -2.0785017E-02
   fe58     58   2.8587049E-08  3.6934175E-08  8.3471248E-09  9.1876053E-09  2.0763993E-09  6.4589149E-01
   fe59     59   7.7391738E-27  7.7391738E-27  0.0000000E+00  1.9251677E-27  0.0000000E+00  0.0000000E+00
   fe60     60   5.3426223E-08  5.3426223E-08  0.0000000E+00  1.3290105E-08  0.0000000E+00  0.0000000E+00
   fe61     61   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   co59     59   1.3470483E-08  2.1446844E-08  7.9763609E-09  5.3350360E-09  1.9841693E-09  4.2955863E-01
   co60     60   1.8812462E-13  1.8812462E-13  0.0000000E+00  4.6797168E-14  0.0000000E+00  0.0000000E+00
   co61     61   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   ni58     58  -1.2110348E-08  1.0234785E-07  1.1445820E-07  2.5459663E-08  2.8472190E-08 -4.8568219E-02
   ni59     59   3.9247490E-13  3.9247490E-13  0.0000000E+00  9.7630569E-14  0.0000000E+00  0.0000000E+00
   ni60     60   1.2068696E-08  5.7341921E-08  4.5273225E-08  1.4264160E-08  1.1261997E-08  1.0263079E-01
   ni61     61   2.2297985E-07  2.2497227E-07  1.9924118E-09  5.5963248E-08  4.9562482E-10  2.0527501E+00
   ni62     62  -6.4225718E-09  1.0310575E-11  6.4328822E-09  2.5648197E-12  1.6002195E-09 -2.7951229E+00

============================================================================================================
Z=1e-5, M=6.0 Msun, VW93 
============================================================================================================
species      A      yield        mass(i)_lost    mass(i)_0       <X(i)>          X0(i)    log10(<X(i)>/X0(i))
      g      1   3.8555388E-08  3.8698733E-08  1.4334395E-10  7.8021642E-09  2.8899990E-11  2.4313176E+00
      n      1   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
      p      1  -1.2106595E+00  2.5197053E+00  3.7303648E+00  5.0800508E-01  7.5208968E-01 -1.7040157E-01
      d      2   4.7336718E-12  4.7336718E-12  0.0000000E+00  9.5436929E-13  0.0000000E+00  0.0000000E+00
    he3      3   5.2614820E-07  5.2617577E-07  2.7560447E-11  1.0608382E-07  5.5565413E-12  4.2808452E+00
    he4      4   1.0446209E+00  2.2742045E+00  1.2295836E+00  4.5850897E-01  2.4789992E-01  2.6707146E-01
    li7      7  -1.8817267E-11  6.0561313E-12  2.4873398E-11  1.2209942E-12  5.0147985E-12 -6.1353993E-01
    be7      7   2.1169009E-11  2.1169009E-11  0.0000000E+00  4.2679454E-12  0.0000000E+00  0.0000000E+00
     b8      8   2.3261717E-04  2.3261717E-04  0.0000000E+00  4.6898622E-05  0.0000000E+00  0.0000000E+00
    c12     12   4.0826155E-03  4.0916605E-03  9.0450530E-06  8.2493154E-04  1.8235994E-06  2.6554885E+00
    c13     13   1.1824963E-03  1.1825981E-03  1.0174941E-07  2.3842703E-04  2.0513994E-08  4.0653057E+00
    c14     14   7.0737500E-09  7.0737500E-09  0.0000000E+00  1.4261593E-09  0.0000000E+00  0.0000000E+00
    n13     13   3.2847922E-07  3.2847922E-07  0.0000000E+00  6.6225653E-08  0.0000000E+00  0.0000000E+00
    n14     14   1.4900422E-01  1.4900699E-01  2.7756150E-06  3.0041732E-02  5.5959981E-07  4.7298474E+00
    n15     15   9.9610506E-06  9.9713252E-06  1.0274637E-08  2.0103478E-06  2.0714994E-09  2.9869866E+00
    o14     14   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    o15     15   9.9401605E-06  9.9401605E-06  0.0000000E+00  2.0040645E-06  0.0000000E+00  0.0000000E+00
    o16     16   2.5905664E-03  2.6157638E-03  2.5197287E-05  5.2737171E-04  5.0800982E-06  2.0162449E+00
    o17     17   1.4967072E-05  1.4976677E-05  9.6040456E-09  3.0194913E-06  1.9362996E-09  3.1929615E+00
    o18     18  -4.8766513E-08  4.7568278E-09  5.3523340E-08  9.5903785E-10  1.0790997E-08 -1.0512258E+00
    o19     19   2.3463636E-07  2.3463636E-07  0.0000000E+00  4.7305718E-08  0.0000000E+00  0.0000000E+00
    f17     17   8.6828339E-10  8.6828339E-10  0.0000000E+00  1.7505714E-10  0.0000000E+00  0.0000000E+00
    f18     18   1.1309770E-13  1.1309770E-13  0.0000000E+00  2.2801954E-14  0.0000000E+00  0.0000000E+00
    f19     19   1.1147127E-07  1.1285471E-07  1.3834428E-09  2.2752966E-08  2.7891991E-10  1.9115585E+00
    f20     20   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   ne19     19   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   ne20     20   4.3158734E-04  4.3607218E-04  4.4848307E-06  8.7917782E-05  9.0419974E-07  1.9878125E+00
   ne21     21   4.7592049E-08  5.9039230E-08  1.1447180E-08  1.1903071E-08  2.3078992E-09  7.1244222E-01
   ne22     22   3.8270743E-03  3.8274345E-03  3.6020501E-07  7.7166018E-04  7.2621980E-08  4.0263581E+00
   ne23     23   3.5446888E-08  3.5446888E-08  0.0000000E+00  7.1465500E-09  0.0000000E+00  0.0000000E+00
   na21     21   8.9489856E-12  8.9489856E-12  0.0000000E+00  1.8042310E-12  0.0000000E+00  0.0000000E+00
   na22     22   3.3098644E-07  3.3098644E-07  0.0000000E+00  6.6731140E-08  0.0000000E+00  0.0000000E+00
   na23     23   7.8135075E-05  7.8233701E-05  9.8622138E-08  1.5772925E-05  1.9883494E-08  2.8994198E+00
   na24     24   7.9370236E-37  7.9370236E-37  0.0000000E+00  1.6002064E-37  0.0000000E+00  0.0000000E+00
   mg23     23   1.6064034E-14  1.6064034E-14  0.0000000E+00  3.2387167E-15  0.0000000E+00  0.0000000E+00
   mg24     24   8.2186534E-06  9.6637987E-06  1.4451452E-06  1.9483466E-06  2.9135992E-07  8.2523638E-01
   mg25     25   8.5100642E-04  8.5119699E-04  1.9058794E-07  1.7161229E-04  3.8424989E-08  3.6499348E+00
   mg26     26   3.4445641E-03  3.4447825E-03  2.1832922E-07  6.9451262E-04  4.4017984E-08  4.1980505E+00
   mg27     27   1.1465000E-09  1.1465000E-09  0.0000000E+00  2.3114920E-10  0.0000000E+00  0.0000000E+00
   al25     25   6.4404091E-08  6.4404091E-08  0.0000000E+00  1.2984696E-08  0.0000000E+00  0.0000000E+00
   al-6     26   7.2435207E-05  7.2435207E-05  0.0000000E+00  1.4603873E-05  0.0000000E+00  0.0000000E+00
   al*6     26   6.3430835E-37  6.3430835E-37  0.0000000E+00  1.2788475E-37  0.0000000E+00  0.0000000E+00
   al27     27   5.9418770E-04  5.9434748E-04  1.5976651E-07  1.1982812E-04  3.2210988E-08  3.5705547E+00
   al28     28   5.4663807E-09  5.4663807E-09  0.0000000E+00  1.1020929E-09  0.0000000E+00  0.0000000E+00
   si27     27   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   si28     28   1.5957898E-04  1.6141636E-04  1.8373819E-06  3.2543623E-05  3.7043989E-07  1.9437481E+00
   si29     29   1.8869905E-05  1.8966277E-05  9.6372766E-08  3.8238463E-06  1.9429994E-08  2.2940278E+00
   si30     30   2.9125047E-05  2.9191233E-05  6.6186225E-08  5.8853293E-06  1.3343996E-08  2.6444850E+00
   si31     31   1.4134619E-08  1.4134619E-08  0.0000000E+00  2.8497216E-09  0.0000000E+00  0.0000000E+00
   si32     32   1.7650456E-09  1.7650456E-09  0.0000000E+00  3.5585596E-10  0.0000000E+00  0.0000000E+00
   si33     33   2.4354114E-09  2.4354114E-09  0.0000000E+00  4.9101040E-10  0.0000000E+00  0.0000000E+00
    p29     29   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    p30     30   5.0964816E-15  5.0964816E-15  0.0000000E+00  1.0275165E-15  0.0000000E+00  0.0000000E+00
    p31     31   9.7314914E-06  9.7490201E-06  1.7528635E-08  1.9655283E-06  3.5339989E-09  2.7452130E+00
    p32     32   3.2652117E-14  3.2652117E-14  0.0000000E+00  6.5830884E-15  0.0000000E+00  0.0000000E+00
    p33     33   4.6474234E-21  4.6474234E-21  0.0000000E+00  9.3698056E-22  0.0000000E+00  0.0000000E+00
    p34     34   8.2033957E-10  8.2033957E-10  0.0000000E+00  1.6539105E-10  0.0000000E+00  0.0000000E+00
    s32     32   1.7788949E-06  3.0827794E-06  1.3038845E-06  6.2152810E-07  2.6287992E-07  3.7370336E-01
    s33     33   7.0410096E-08  8.1023103E-08  1.0613007E-08  1.6335303E-08  2.1397193E-09  8.8277042E-01
    s34     34   9.4819249E-08  1.5618733E-07  6.1368077E-08  3.1489382E-08  1.2372596E-08  4.0570328E-01
    s35     35   2.6236768E-07  2.6236768E-07  0.0000000E+00  5.2896709E-08  0.0000000E+00  0.0000000E+00
   fe54     54  -1.4060092E-08  1.8457000E-07  1.9863009E-07  3.7211695E-08  4.0046388E-08 -3.1883921E-02
   fe55     55   7.7343115E-10  7.7343115E-10  0.0000000E+00  1.5593370E-10  0.0000000E+00  0.0000000E+00
   fe56     56  -2.0898187E-07  3.0491424E-06  3.2581243E-06  6.1474645E-07  6.5687988E-07 -2.8789928E-02
   fe57     57  -4.2580695E-10  7.9103302E-08  7.9529109E-08  1.5948247E-08  1.6034095E-08 -2.3314802E-03
   fe58     58   2.3146978E-08  3.3445918E-08  1.0298941E-08  6.7431287E-09  2.0763993E-09  5.1155061E-01
   fe59     59   1.5271151E-10  1.5271151E-10  0.0000000E+00  3.0788611E-11  0.0000000E+00  0.0000000E+00
   fe60     60   4.6650815E-08  4.6650815E-08  0.0000000E+00  9.4054062E-09  0.0000000E+00  0.0000000E+00
   fe61     61   2.1245740E-12  2.1245740E-12  0.0000000E+00  4.2834153E-13  0.0000000E+00  0.0000000E+00
   co59     59   1.0818227E-08  2.0659707E-08  9.8414796E-09  4.1652637E-09  1.9841693E-09  3.2206380E-01
   co60     60   2.7673653E-12  2.7673653E-12  0.0000000E+00  5.5793656E-13  0.0000000E+00  0.0000000E+00
   co61     61   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   ni58     58  -9.7321902E-09  1.3148987E-07  1.4122206E-07  2.6510055E-08  2.8472190E-08 -3.1010231E-02
   ni59     59   3.5100653E-12  3.5100653E-12  0.0000000E+00  7.0767448E-13  0.0000000E+00  0.0000000E+00
   ni60     60   7.1932789E-09  6.3052781E-08  5.5859502E-08  1.2712254E-08  1.1261997E-08  5.2607153E-02
   ni61     61   1.7077585E-07  1.7323414E-07  2.4582991E-09  3.4926238E-08  4.9562482E-10  1.8479989E+00
   ni62     62  -7.9318347E-09  5.2533498E-12  7.9370883E-09  1.0591431E-12  1.6002195E-09 -3.1792250E+00

============================================================================================================
Z=1e-5, M=7.0 Msun, VW93 
============================================================================================================
species      A      yield        mass(i)_lost    mass(i)_0       <X(i)>          X0(i)    log10(<X(i)>/X0(i))
      g      1   4.1536893E-08  4.1706247E-08  1.6935395E-10  7.1171069E-09  2.8899990E-11  2.3914058E+00
      n      1   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
      p      1  -1.2861128E+00  3.1211329E+00  4.4072456E+00  5.3261650E-01  7.5208968E-01 -1.4985502E-01
      d      2   1.7134376E-17  1.7134376E-17  0.0000000E+00  2.9239548E-18  0.0000000E+00  0.0000000E+00
    he3      3   1.4992625E-07  1.4994168E-07  1.5432534E-11  2.5587317E-08  2.6335379E-12  3.9874854E+00
    he4      4   1.1758312E+00  2.6285248E+00  1.4526936E+00  4.4855368E-01  2.4789992E-01  2.5753805E-01
    li7      7  -2.2257189E-11  7.1295305E-12  2.9386719E-11  1.2166433E-12  5.0147985E-12 -6.1509025E-01
    be7      7   5.1441039E-11  5.1441039E-11  0.0000000E+00  8.7783340E-12  0.0000000E+00  0.0000000E+00
     b8      8   1.5155439E-17  1.5155439E-17  0.0000000E+00  2.5862524E-18  0.0000000E+00  0.0000000E+00
    c12     12   4.0390980E-03  4.0497845E-03  1.0686293E-05  6.9108949E-04  1.8235994E-06  2.5786049E+00
    c13     13   1.0853533E-03  1.0854736E-03  1.2021201E-07  1.8523438E-04  2.0513994E-08  3.9556715E+00
    c14     14   1.9923722E-10  1.9923722E-10  0.0000000E+00  3.3999525E-11  0.0000000E+00  0.0000000E+00
    n13     13   3.1557254E-30  3.1557254E-30  0.0000000E+00  5.3851968E-31  0.0000000E+00  0.0000000E+00
    n14     14   1.0938378E-01  1.0938706E-01  3.2792550E-06  1.8666731E-02  5.5959981E-07  4.5231910E+00
    n15     15   1.4734246E-05  1.4746385E-05  1.2138988E-08  2.5164479E-06  2.0714994E-09  3.0845034E+00
    o14     14   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    o15     15   9.1046256E-36  9.1046256E-36  0.0000000E+00  1.5536903E-36  0.0000000E+00  0.0000000E+00
    o16     16   2.0867798E-03  2.1165491E-03  2.9769375E-05  3.6118584E-04  5.0800982E-06  1.8518586E+00
    o17     17   1.3014257E-05  1.3025604E-05  1.1346716E-08  2.2227991E-06  1.9362996E-09  3.0599279E+00
    o18     18  -6.0904114E-08  2.3311171E-09  6.3235234E-08  3.9780154E-10  1.0790997E-08 -1.4333951E+00
    o19     19   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    f17     17   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    f18     18   1.0665814E-27  1.0665814E-27  0.0000000E+00  1.8201045E-28  0.0000000E+00  0.0000000E+00
    f19     19   4.4029512E-08  4.5663985E-08  1.6344707E-09  7.7924884E-09  2.7891991E-10  1.4461968E+00
    f20     20   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   ne19     19   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   ne20     20   2.7587000E-04  2.8116861E-04  5.2986106E-06  4.7980990E-05  9.0419974E-07  1.7248049E+00
   ne21     21   9.5159635E-08  1.0868392E-07  1.3524289E-08  1.8546743E-08  2.3078992E-09  9.0505081E-01
   ne22     22   1.4420701E-03  1.4424957E-03  4.2556479E-07  2.4615967E-04  7.2621980E-08  3.5301490E+00
   ne23     23   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   na21     21   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   na22     22   1.6415874E-10  1.6415874E-10  0.0000000E+00  2.8013435E-11  0.0000000E+00  0.0000000E+00
   na23     23   2.5957215E-05  2.6073732E-05  1.1651728E-07  4.4494423E-06  1.9883494E-08  2.3498130E+00
   na24     24   1.6970621E-31  1.6970621E-31  0.0000000E+00  2.8960102E-32  0.0000000E+00  0.0000000E+00
   mg23     23   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   mg24     24   3.4114898E-06  5.1188590E-06  1.7073692E-06  8.7352538E-07  2.9135992E-07  4.7684568E-01
   mg25     25   4.9183698E-04  4.9206213E-04  2.2517044E-07  8.3969644E-05  3.8424989E-08  3.3395088E+00
   mg26     26   2.0045331E-03  2.0047911E-03  2.5794540E-07  3.4211451E-04  4.4017984E-08  3.8905416E+00
   mg27     27   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   al25     25   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   al-6     26   2.3994551E-05  2.3994551E-05  0.0000000E+00  4.0946329E-06  0.0000000E+00  0.0000000E+00
   al*6     26   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   al27     27   3.8392641E-04  3.8411518E-04  1.8875639E-07  6.5548658E-05  3.2210988E-08  3.3085599E+00
   al28     28   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   si27     27   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   si28     28   1.6964485E-04  1.7181563E-04  2.1707779E-06  2.9320072E-05  3.7043989E-07  1.8984473E+00
   si29     29   1.0844069E-05  1.0957929E-05  1.1385977E-07  1.8699536E-06  1.9429994E-08  1.9833584E+00
   si30     30   1.9742847E-05  1.9821044E-05  7.8195818E-08  3.3824306E-06  1.3343996E-08  2.4039431E+00
   si31     31   9.9747017E-37  9.9747017E-37  0.0000000E+00  1.7021674E-37  0.0000000E+00  0.0000000E+00
   si32     32   4.0082537E-10  4.0082537E-10  0.0000000E+00  6.8400230E-11  0.0000000E+00  0.0000000E+00
   si33     33   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    p29     29   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    p30     30   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    p31     31   7.1492159E-06  7.1699251E-06  2.0709233E-08  1.2235366E-06  3.5339989E-09  2.5393507E+00
    p32     32   1.0232306E-13  1.0232306E-13  0.0000000E+00  1.7461272E-14  0.0000000E+00  0.0000000E+00
    p33     33   5.8776502E-19  5.8776502E-19  0.0000000E+00  1.0030119E-19  0.0000000E+00  0.0000000E+00
    p34     34   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
    s32     32   1.3862857E-06  2.9267621E-06  1.5404764E-06  4.9944742E-07  2.6287992E-07  2.7873236E-01
    s33     33   6.3152577E-08  7.5691332E-08  1.2538756E-08  1.2916609E-08  2.1397193E-09  7.8079176E-01
    s34     34   1.0117036E-07  1.7367377E-07  7.2503411E-08  2.9637160E-08  1.2372596E-08  3.7937573E-01
    s35     35   3.0522517E-07  3.0522517E-07  0.0000000E+00  5.2086204E-08  0.0000000E+00  0.0000000E+00
   fe54     54  -1.2016514E-08  2.2265533E-07  2.3467184E-07  3.7995790E-08  4.0046388E-08 -2.2827905E-02
   fe55     55   1.1796519E-09  1.1796519E-09  0.0000000E+00  2.0130578E-10  0.0000000E+00  0.0000000E+00
   fe56     56  -1.7469984E-07  3.6746160E-06  3.8493158E-06  6.2706755E-07  6.5687988E-07 -2.0171667E-02
   fe57     57  -1.3347687E-09  9.2625022E-08  9.3959791E-08  1.5806316E-08  1.6034095E-08 -6.2137735E-03
   fe58     58   1.1280876E-08  2.3448576E-08  1.2167701E-08  4.0014632E-09  2.0763993E-09  2.8490794E-01
   fe59     59   2.7631013E-21  2.7631013E-21  0.0000000E+00  4.7151895E-22  0.0000000E+00  0.0000000E+00
   fe60     60   4.3129653E-08  4.3129653E-08  0.0000000E+00  7.3600086E-09  0.0000000E+00  0.0000000E+00
   fe61     61   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   co59     59   5.8192917E-09  1.7446524E-08  1.1627233E-08  2.9772225E-09  1.9841693E-09  1.7623258E-01
   co60     60   1.6111385E-13  1.6111385E-13  0.0000000E+00  2.7493831E-14  0.0000000E+00  0.0000000E+00
   co61     61   0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00  0.0000000E+00
   ni58     58  -8.0527087E-09  1.5879434E-07  1.6684704E-07  2.7098007E-08  2.8472190E-08 -2.1483514E-02
   ni59     59   5.0697836E-13  5.0697836E-13  0.0000000E+00  8.6515071E-14  0.0000000E+00  0.0000000E+00
   ni60     60   3.1670524E-09  6.9162354E-08  6.5995302E-08  1.1802449E-08  1.1261997E-08  2.0356730E-02
   ni61     61   1.6597293E-07  1.6887729E-07  2.9043614E-09  2.8818649E-08  4.9562482E-10  1.7645205E+00
   ni62     62  -9.3664951E-09  1.0791744E-11  9.3772865E-09  1.8415946E-12  1.6002195E-09 -2.9389858E+00


